Dependency Aware Filter Pruning

Convolutional neural networks (CNNs) are typically over-parameterized, bringing considerable computational overhead and memory footprint in inference. Pruning a proportion of unimportant filters is an efficient way to mitigate the inference cost. For this purpose, identifying unimportant convolutional filters is the key to effective filter pruning. Previous work prunes filters according to either their weight norms or the corresponding batch-norm scaling factors, while neglecting the sequential dependency between adjacent layers. In this paper, we further develop the norm-based importance estimation by taking the dependency between the adjacent layers into consideration. Besides, we propose a novel mechanism to dynamically control the sparsity-inducing regularization so as to achieve the desired sparsity. In this way, we can identify unimportant filters and search for the optimal network architecture within certain resource budgets in a more principled manner. Comprehensive experimental results demonstrate the proposed method performs favorably against the existing strong baseline on the CIFAR, SVHN, and ImageNet datasets. The training sources will be publicly available after the review process.

==> figures/data/run-prune-type-0-seed990-tag-retrain_acc1_epoch.csv <==
Wall time,Step,Value
1568086434.6628785,-1,54.56999969482422
1568086453.2729316,0,53.86000061035156
1568086475.9475229,1,59.5
1568086498.6532829,2,60.36000061035156
1568086521.2518842,3,60.439998626708984
1568086543.8813615,4,59.58000183105469
1568086564.6410897,5,63.119998931884766
1568086587.2086105,6,58.97999954223633
1568086608.263319,7,60.77000045776367
1568086629.3514817,8,59.220001220703125
1568086650.1855605,9,62.04999923706055
1568086670.8867915,10,63.15999984741211
1568086693.5187485,11,60.9900016784668
1568086714.649353,12,61.79999923706055
1568086735.455969,13,61.59000015258789
1568086756.5148191,14,63.400001525878906
1568086778.9595966,15,59.06999969482422
1568086799.6252418,16,60.959999084472656
1568086820.3332868,17,62.810001373291016
1568086841.1249983,18,62.84000015258789
1568086861.8992434,19,61.52000045776367
1568086882.769714,20,61.56999969482422
1568086903.769775,21,60.529998779296875
1568086924.6159375,22,62.88999938964844
1568086945.4843419,23,63.81999969482422
1568086967.7144275,24,59.560001373291016
1568086988.6933997,25,63.029998779296875
1568087009.6737223,26,61.029998779296875
1568087030.5180597,27,62.529998779296875
1568087051.309219,28,63.099998474121094
1568087072.3388147,29,63.34000015258789
1568087093.1950727,30,60.56999969482422
1568087114.3142824,31,58.56999969482422
1568087135.0669127,32,63.349998474121094
1568087155.950649,33,62.5099983215332
1568087176.8261442,34,62.630001068115234
1568087197.9755113,35,61.59000015258789
1568087218.7021465,36,61.310001373291016
1568087239.3993945,37,60.959999084472656
1568087260.178699,38,62.58000183105469
1568087281.2216783,39,61.95000076293945
1568087302.013353,40,62.869998931884766
1568087322.7656884,41,64.33999633789062
1568087345.65898,42,61.459999084472656
1568087366.407804,43,61.91999816894531
1568087387.4707851,44,63.11000061035156
1568087408.4947593,45,62.619998931884766
1568087429.3098981,46,62.470001220703125
1568087450.0215771,47,63.040000915527344
1568087470.7675486,48,62.849998474121094
1568087491.7141087,49,63.279998779296875
1568087512.6513703,50,62.15999984741211
1568087533.6497076,51,62.650001525878906
1568087554.3075557,52,61.560001373291016
1568087575.0846193,53,63.22999954223633
1568087595.8594875,54,62.66999816894531
1568087616.8069015,55,63.84000015258789
1568087637.9598763,56,65.04000091552734
1568087660.7238235,57,62.43000030517578
1568087681.8542116,58,61.529998779296875
1568087702.84088,59,61.31999969482422
1568087723.8736598,60,63.380001068115234
1568087745.1166384,61,62.04999923706055
1568087765.8856475,62,62.810001373291016
1568087786.711405,63,63.220001220703125
1568087807.8847573,64,62.58000183105469
1568087828.872538,65,62.22999954223633
1568087849.8392408,66,62.79999923706055
1568087870.8185852,67,60.68000030517578
1568087892.308702,68,62.77000045776367
1568087914.1368766,69,61.869998931884766
1568087935.9233053,70,62.88999938964844
1568087957.5383685,71,64.02999877929688
1568087978.6098924,72,61.58000183105469
1568087999.6641114,73,62.599998474121094
1568088020.6911485,74,63.09000015258789
1568088041.4854226,75,64.80999755859375
1568088062.3434923,76,62.33000183105469
1568088083.2244918,77,63.56999969482422
1568088104.1201217,78,62.290000915527344
1568088124.8944342,79,61.52000045776367
1568088145.6620042,80,62.59000015258789
1568088166.5344932,81,62.04999923706055
1568088187.4722648,82,63.18000030517578
1568088208.4681427,83,62.209999084472656
1568088229.34485,84,62.5099983215332
1568088250.3577306,85,61.380001068115234
1568088271.3411965,86,61.0099983215332
1568088292.3885093,87,63.06999969482422
1568088313.411579,88,63.2599983215332
1568088334.4298222,89,64.02999877929688
1568088355.325917,90,62.90999984741211
1568088376.232249,91,61.40999984741211
1568088397.2037501,92,63.16999816894531
1568088418.0881422,93,62.310001373291016
1568088439.0245078,94,62.27000045776367
1568088459.7517474,95,61.59000015258789
1568088480.5728865,96,62.02000045776367
1568088501.308863,97,61.45000076293945
1568088522.4427724,98,64.1500015258789
1568088543.2753022,99,62.869998931884766
1568088564.1582444,100,71.58999633789062
1568088586.7145407,101,71.97000122070312
1568088609.4745455,102,72.31999969482422
1568088632.196512,103,72.45999908447266
1568088654.9395473,104,72.55999755859375
1568088677.5705001,105,72.33999633789062
1568088698.4508743,106,72.62000274658203
1568088721.0956492,107,72.5999984741211
1568088741.749402,108,72.33000183105469
1568088762.8234115,109,72.52999877929688
1568088783.7515514,110,72.58999633789062
1568088804.569368,111,72.5999984741211
1568088825.634286,112,72.41999816894531
1568088846.5955124,113,72.38999938964844
1568088867.6513672,114,72.63999938964844
1568088890.6227245,115,72.54000091552734
1568088911.7473946,116,72.73999786376953
1568088934.7133136,117,72.51000213623047
1568088955.801222,118,72.70999908447266
1568088976.8796065,119,72.5199966430664
1568088998.0690749,120,72.30000305175781
1568089019.0942025,121,72.70999908447266
1568089040.3073695,122,72.48999786376953
1568089061.489572,123,72.69000244140625
1568089082.5445714,124,72.36000061035156
1568089103.6213973,125,72.7300033569336
1568089124.7266955,126,72.23999786376953
1568089145.7676196,127,72.58999633789062
1568089166.6856081,128,72.73999786376953
1568089187.5971544,129,72.6500015258789
1568089208.511659,130,72.68000030517578
1568089229.5935106,131,72.4800033569336
1568089250.4481056,132,72.36000061035156
1568089271.6457813,133,72.76000213623047
1568089294.5623593,134,72.26000213623047
1568089315.420131,135,72.31999969482422
1568089336.4646525,136,72.26000213623047
1568089357.4187727,137,72.19000244140625
1568089378.4101799,138,72.44000244140625
1568089399.2757454,139,72.27999877929688
1568089420.332291,140,72.0999984741211
1568089441.2818866,141,72.2699966430664
1568089462.2587204,142,72.33999633789062
1568089483.1127315,143,71.95999908447266
1568089503.9967031,144,72.30999755859375
1568089524.9873383,145,71.93000030517578
1568089545.8037274,146,71.87000274658203
1568089566.773811,147,71.98999786376953
1568089587.7251427,148,72.2699966430664
1568089608.7747526,149,72.38999938964844
1568089629.77745,150,72.4000015258789
1568089650.9336429,151,72.4000015258789
1568089672.0389051,152,72.38999938964844
1568089693.0706055,153,72.5199966430664
1568089714.0914216,154,72.5199966430664
1568089735.0204358,155,72.63999938964844
1568089755.8120432,156,72.69999694824219
1568089776.9962418,157,72.80999755859375
1568089800.2523787,158,72.91999816894531
1568089823.0313463,159,72.81999969482422
1568089843.9942982,160,72.70999908447266
1568089864.9402122,161,72.9000015258789
1568089885.9381738,162,72.83999633789062
1568089906.8174572,163,72.7300033569336
1568089927.7173576,164,72.8499984741211
1568089948.665602,165,72.94000244140625
1568089971.4603255,166,72.83999633789062
1568089992.2876515,167,72.86000061035156
1568090013.477619,168,72.81999969482422
1568090034.4696937,169,72.94999694824219
1568090057.0439155,170,72.87000274658203
1568090077.7082763,171,72.83999633789062
1568090098.944164,172,72.87000274658203
1568090119.8760188,173,72.80999755859375
1568090140.6912944,174,72.91000366210938
1568090161.6206355,175,72.88999938964844
1568090182.382841,176,72.91000366210938
1568090203.0845704,177,72.91999816894531
1568090224.3833218,178,72.86000061035156
1568090245.2872453,179,72.93000030517578
1568090266.1968875,180,73.11000061035156
1568090289.1089969,181,72.9800033569336
1568090310.0539238,182,72.91000366210938
1568090331.0232832,183,72.87999725341797
1568090351.977024,184,72.93000030517578
1568090372.8670259,185,72.86000061035156
1568090393.9684565,186,72.86000061035156
1568090414.953702,187,72.95999908447266
1568090435.7133584,188,73.0199966430664
1568090456.6933992,189,73.08000183105469
1568090477.962153,190,72.94000244140625
1568090498.7888136,191,72.93000030517578
1568090519.6969311,192,72.9000015258789
1568090540.6527634,193,72.79000091552734
1568090561.7428107,194,72.83999633789062
1568090582.7696397,195,72.95999908447266
1568090603.7501724,196,73.02999877929688
1568090624.6751437,197,73.20999908447266


==> figures/data/run-prune-type-0-seed990-tag-train_BN-L1.csv <==
Wall time,Step,Value
1568081428.0821893,0,11.984502792358398
1568081455.7876515,1,10.981085777282715
1568081483.2734928,2,10.004424095153809
1568081511.0140357,3,9.07657241821289
1568081538.3511362,4,8.228128433227539
1568081565.8061535,5,7.472992897033691
1568081592.6953177,6,6.860322952270508
1568081619.449325,7,6.358779430389404
1568081646.6867814,8,5.959865093231201
1568081670.8612046,9,5.667108535766602
1568081697.6359613,10,5.444588661193848
1568081724.1583064,11,5.339062690734863
1568081748.6023424,12,5.239169597625732
1568081775.8059561,13,5.225702285766602
1568081802.297705,14,5.222646713256836
1568081826.7910264,15,5.269430637359619
1568081853.6541536,16,5.309700965881348
1568081880.7704842,17,5.3907270431518555
1568081907.672248,18,5.463836669921875
1568081934.1890328,19,5.536325454711914
1568081958.6998227,20,5.582834720611572
1568081985.4705544,21,5.668156623840332
1568082009.829092,22,5.707067012786865
1568082034.2593646,23,5.746740341186523
1568082061.1069124,24,5.804429531097412
1568082085.4837992,25,5.875277042388916
1568082112.3514812,26,5.928038120269775
1568082138.8618655,27,5.953833103179932
1568082165.5948029,28,5.997256278991699
1568082189.948443,29,6.06593656539917
1568082214.691804,30,6.091113567352295
1568082239.3413448,31,6.120445728302002
1568082264.0432925,32,6.158233165740967
1568082291.215315,33,6.198520660400391
1568082318.2380533,34,6.25111198425293
1568082342.472874,35,6.258321762084961
1568082369.8467445,36,6.299088001251221
1568082393.9172435,37,6.325308322906494
1568082418.685051,38,6.364660739898682
1568082442.976108,39,6.3778157234191895
1568082470.0999014,40,6.386014938354492
1568082494.6165948,41,6.425673961639404
1568082518.9999528,42,6.437109470367432
1568082543.5536427,43,6.470198631286621
1568082570.5012171,44,6.497314453125
1568082597.162434,45,6.5351243019104
1568082621.6384015,46,6.538408279418945
1568082646.1865578,47,6.556633949279785
1568082670.6319947,48,6.579887390136719
1568082695.338739,49,6.592960357666016
1568082720.116165,50,6.622073650360107
1568082744.8495047,51,6.6268110275268555
1568082769.0778408,52,6.625285625457764
1568082794.2112448,53,6.627899169921875
1568082818.6884923,54,6.658519744873047
1568082843.0534728,55,6.671022415161133
1568082867.711928,56,6.7059149742126465
1568082894.6918623,57,6.732977867126465
1568082919.2524164,58,6.7561540603637695
1568082944.0949507,59,6.72941780090332
1568082968.5702362,60,6.745278835296631
1568082995.602476,61,6.774764537811279
1568083019.9780495,62,6.782210826873779
1568083044.813402,63,6.82524299621582
1568083069.3189926,64,6.814541816711426
1568083094.1023602,65,6.813382148742676
1568083118.465343,66,6.824826240539551
1568083143.3802567,67,6.8413777351379395
1568083167.9108121,68,6.846613883972168
1568083192.5888896,69,6.854107856750488
1568083217.185874,70,6.841433048248291
1568083241.9055927,71,6.861300945281982
1568083266.930503,72,6.881161212921143
1568083291.453681,73,6.8646368980407715
1568083316.3113859,74,6.8909759521484375
1568083340.8940516,75,6.905311107635498
1568083365.426601,76,6.8774733543396
1568083389.8372202,77,6.9025726318359375
1568083414.6915126,78,6.924402713775635
1568083442.1892605,79,6.931770324707031
1568083466.5820105,80,6.947020530700684
1568083491.3001437,81,6.941989421844482
1568083515.9032552,82,6.94625997543335
1568083540.2128062,83,6.969792366027832
1568083567.3178015,84,6.9824090003967285
1568083591.8309333,85,6.967729091644287
1568083616.5500715,86,6.987173080444336
1568083641.3451223,87,6.982736587524414
1568083665.8274832,88,6.975771427154541
1568083690.4190452,89,6.967893123626709
1568083715.388443,90,6.979963302612305
1568083739.826057,91,6.989603519439697
1568083764.525271,92,6.986386299133301
1568083789.0258703,93,7.0273261070251465
1568083813.7419121,94,7.019376754760742
1568083838.3879051,95,7.049043655395508
1568083862.8890789,96,7.038318634033203
1568083887.5856452,97,7.058530330657959
1568083912.3850062,98,7.058720111846924
1568083939.7608535,99,7.066323280334473
1568083966.8098419,100,7.025882244110107
1568083994.391668,101,6.9618659019470215
1568084019.006644,102,6.898919105529785
1568084047.1016746,103,6.830412864685059
1568084074.9851396,104,6.769691467285156
1568084099.3006852,105,6.707265377044678
1568084127.8322132,106,6.647214889526367
1568084152.4326842,107,6.587145805358887
1568084177.1924806,108,6.529321193695068
1568084201.840021,109,6.4739508628845215
1568084227.3311942,110,6.412398815155029
1568084252.273362,111,6.354894161224365
1568084277.1817482,112,6.301522254943848
1568084302.024243,113,6.241919994354248
1568084326.9753792,114,6.187169551849365
1568084352.1161537,115,6.135504722595215
1568084376.8815107,116,6.082313060760498
1568084401.44661,117,6.0307297706604
1568084426.525214,118,5.977133274078369
1568084451.360112,119,5.925238609313965
1568084476.0978365,120,5.878182888031006
1568084500.8615716,121,5.82584810256958
1568084525.6798193,122,5.7755303382873535
1568084550.2449648,123,5.72352933883667
1568084575.028211,124,5.676401138305664
1568084599.6758003,125,5.629026889801025
1568084624.3013444,126,5.583836555480957
1568084649.004858,127,5.539323329925537
1568084673.8614957,128,5.490032196044922
1568084698.6530683,129,5.446231842041016
1568084723.0304062,130,5.40008020401001
1568084747.863061,131,5.355560302734375
1568084772.7641177,132,5.311119079589844
1568084797.2906651,133,5.266669273376465
1568084821.9028454,134,5.223203182220459
1568084846.3370457,135,5.180340766906738
1568084870.9885242,136,5.13696813583374
1568084895.6934493,137,5.094974994659424
1568084920.5859845,138,5.05180025100708
1568084945.3874226,139,5.012813091278076
1568084969.872054,140,4.970726013183594
1568084994.804957,141,4.933342456817627
1568085019.6456907,142,4.897373199462891
1568085044.2687657,143,4.856494426727295
1568085069.093551,144,4.820950508117676
1568085093.8289328,145,4.780426502227783
1568085118.5118506,146,4.743653297424316
1568085143.278956,147,4.702399730682373
1568085167.5741665,148,4.662956714630127
1568085192.4316852,149,4.626188278198242
1568085216.8790953,150,4.620913028717041
1568085241.6711342,151,4.615896224975586
1568085266.7255042,152,4.6108784675598145
1568085291.2080755,153,4.606017112731934
1568085315.9011302,154,4.600898742675781
1568085340.6022735,155,4.595335960388184
1568085364.9024856,156,4.590213298797607
1568085389.6260254,157,4.584969520568848
1568085414.1718013,158,4.579474449157715
1568085438.7664437,159,4.5741047859191895
1568085463.6192427,160,4.569025993347168
1568085488.584716,161,4.563724040985107
1568085513.2065535,162,4.5586466789245605
1568085538.1031435,163,4.553211212158203
1568085563.0053594,164,4.548110485076904
1568085587.8092582,165,4.54259729385376
1568085612.9270086,166,4.537454128265381
1568085637.6168752,167,4.532135009765625
1568085662.4832609,168,4.527035713195801
1568085687.1954746,169,4.521393775939941
1568085711.9280715,170,4.515884876251221
1568085736.9251955,171,4.510435104370117
1568085761.8065126,172,4.505112648010254
1568085786.5395057,173,4.500222682952881
1568085811.3578303,174,4.495110511779785
1568085836.033641,175,4.48990535736084
1568085860.216473,176,4.4847283363342285
1568085885.3465226,177,4.479489803314209
1568085909.886835,178,4.474448204040527
1568085934.4160373,179,4.469317436218262
1568085959.1171615,180,4.46403694152832
1568085983.9849982,181,4.458869934082031
1568086008.815527,182,4.453542709350586
1568086033.333028,183,4.448535442352295
1568086058.0165575,184,4.443243503570557
1568086082.7820852,185,4.438305377960205
1568086107.3623474,186,4.432982444763184
1568086132.1676714,187,4.428033828735352
1568086156.7592046,188,4.422957420349121
1568086181.449324,189,4.418012619018555
1568086206.0281622,190,4.4124650955200195
1568086230.938209,191,4.407054901123047
1568086255.2394922,192,4.402245044708252
1568086280.0847008,193,4.396965026855469
1568086304.9771285,194,4.3918633460998535
1568086329.620796,195,4.386763095855713
1568086354.1309865,196,4.382070064544678
1568086378.8125181,197,4.3769731521606445
1568086403.2060466,198,4.371699333190918
1568086428.325303,199,4.366817951202393


==> figures/data/run-prune-type-0-seed990-tag-train_model_sparsity.csv <==
Wall time,Step,Value
1568081428.0823634,0,0.0
1568081455.7877548,1,0.0
1568081483.273592,2,0.0
1568081511.014126,3,0.0
1568081538.351278,4,0.0
1568081565.8062704,5,0.0
1568081592.6954923,6,0.0
1568081619.4494555,7,0.0
1568081646.6868792,8,0.0
1568081670.8613038,9,0.0002367424312978983
1568081697.6360714,10,0.0002367424312978983
1568081724.1584094,11,0.0004734848625957966
1568081748.602444,12,0.0009469697251915932
1568081775.8061128,13,0.002367424312978983
1568081802.2978063,14,0.0035511364694684744
1568081826.7911325,15,0.0049715908244252205
1568081853.6542962,16,0.006628788076341152
1568081880.770625,17,0.008049242198467255
1568081907.6723495,18,0.009469697251915932
1568081934.1891322,19,0.01017992477864027
1568081958.6999495,20,0.011363636702299118
1568081985.470657,21,0.014204545877873898
1568082009.8291905,22,0.016571970656514168
1568082034.2594676,23,0.018939394503831863
1568082061.107053,24,0.02035984955728054
1568082085.483928,25,0.02249053120613098
1568082112.3515918,26,0.024384470656514168
1568082138.8619664,27,0.026278410106897354
1568082165.5949056,28,0.027225378900766373
1568082189.9485934,29,0.029356062412261963
1568082214.691911,30,0.03030303120613098
1568082239.3414476,31,0.03243371471762657
1568082264.043404,32,0.033143941313028336
1568082291.2154398,33,0.034090910106897354
1568082318.2381816,34,0.03527462109923363
1568082342.4729948,35,0.03574810549616814
1568082369.8468466,36,0.03764204680919647
1568082393.9173772,37,0.039299242198467255
1568082418.685175,38,0.040482956916093826
1568082442.9762154,39,0.0416666679084301
1568082470.1000228,40,0.04285037890076637
1568082494.6167414,41,0.04379735141992569
1568082519.0000658,42,0.044034093618392944
1568082543.5537455,43,0.04569128900766373
1568082570.5013216,44,0.04640151560306549
1568082597.1626415,45,0.046638257801532745
1568082621.6385095,46,0.046638257801532745
1568082646.1866608,47,0.04782197251915932
1568082670.6320968,48,0.04805871471762657
1568082695.3388505,49,0.048295456916093826
1568082720.11627,50,0.0494791679084301
1568082744.8496065,51,0.049715910106897354
1568082769.0779526,52,0.051373109221458435
1568082794.2113466,53,0.052320078015327454
1568082818.6885934,54,0.05279356241226196
1568082843.0535727,55,0.053977273404598236
1568082867.7120376,56,0.054924242198467255
1568082894.691975,57,0.056107956916093826
1568082919.252547,58,0.0572916679084301
1568082944.095053,59,0.057528410106897354
1568082968.5703387,60,0.058712124824523926
1568082995.6025834,61,0.059659093618392944
1568083019.9781852,62,0.06060606241226196
1568083044.8134995,63,0.061789773404598236
1568083069.3190956,64,0.062263257801532745
1568083094.1024697,65,0.0625
1568083118.4654753,66,0.06273674219846725
1568083143.3803625,67,0.06321022659540176
1568083167.910919,68,0.06415719538927078
1568083192.5890362,69,0.06463068723678589
1568083217.1860385,70,0.0651041716337204
1568083241.9056966,71,0.06581439822912216
1568083266.930603,72,0.06699810922145844
1568083291.453831,73,0.06699810922145844
1568083316.3115447,74,0.06747159361839294
1568083340.8941967,75,0.0677083358168602
1568083365.4267359,76,0.0677083358168602
1568083389.8373392,77,0.06865530461072922
1568083414.6916492,78,0.06936553120613098
1568083442.1894293,79,0.06983901560306549
1568083466.5821137,80,0.0703125
1568083491.300245,81,0.07196970283985138
1568083515.903417,82,0.07220644503831863
1568083540.2129195,83,0.07267992943525314
1568083567.3179598,84,0.0729166716337204
1568083591.8310635,85,0.07504735141992569
1568083616.5501752,86,0.07504735141992569
1568083641.3452187,87,0.0755208358168602
1568083665.82759,88,0.07575757801532745
1568083690.4191492,89,0.07741477340459824
1568083715.3885462,90,0.07646780461072922
1568083739.8262196,91,0.07741477340459824
1568083764.5253906,92,0.07907196879386902
1568083789.0259771,93,0.07954545319080353
1568083813.7420528,94,0.07978220283985138
1568083838.3880553,95,0.08049242943525314
1568083862.88918,96,0.08096591383218765
1568083887.5857425,97,0.08167614042758942
1568083912.385107,98,0.08238636702299118
1568083939.7609534,99,0.08357007801532745
1568083966.8100076,100,0.08475378900766373
1568083994.391815,101,0.08546401560306549
1568084019.006742,102,0.08783144503831863
1568084047.101781,103,0.08877841383218765
1568084074.9852743,104,0.08925189822912216
1568084099.3007889,105,0.0911458358168602
1568084127.8323216,106,0.09303977340459824
1568084152.43279,107,0.09493371844291687
1568084177.1925945,108,0.09872159361839294
1568084201.840138,109,0.10203598439693451
1568084227.331349,110,0.1041666716337204
1568084252.2735,111,0.10700757801532745
1568084277.181967,112,0.11079546064138412
1568084302.024382,113,0.1145833358168602
1568084326.9755414,114,0.11695075780153275
1568084352.1162632,115,0.11908144503831863
1568084376.8816123,116,0.12121212482452393
1568084401.4467125,117,0.12286932021379471
1568084426.5253553,118,0.12594696879386902
1568084451.360221,119,0.1271306872367859
1568084476.0979373,120,0.125
1568084500.8617108,121,0.12784090638160706
1568084525.6799266,122,0.1328125
1568084550.2451222,123,0.13565340638160706
1568084575.0283122,124,0.13683712482452393
1568084599.675911,125,0.14346590638160706
1568084624.3015006,126,0.14299242198467255
1568084649.0049856,127,0.14228220283985138
1568084673.861627,128,0.1458333432674408
1568084698.6531875,129,0.14725379645824432
1568084723.030556,130,0.1489109843969345
1568084747.8631892,131,0.1515151560306549
1568084772.764235,132,0.15246212482452393
1568084797.2907662,133,0.15222539007663727
1568084821.9029882,134,0.15459281206130981
1568084846.337143,135,0.15459281206130981
1568084870.9886403,136,0.1588541716337204
1568084895.6935542,137,0.15980114042758942
1568084920.5861094,138,0.1593276560306549
1568084945.3875391,139,0.1614583432674408
1568084969.872202,140,0.16548295319080353
1568084994.8050618,141,0.16595643758773804
1568085019.6458337,142,0.16808712482452393
1568085044.2688677,143,0.16903409361839294
1568085069.0936618,144,0.17045454680919647
1568085093.8290355,145,0.17258523404598236
1568085118.512001,146,0.17282196879386902
1568085143.2790587,147,0.17566289007663727
1568085167.5742807,148,0.17850379645824432
1568085192.4318256,149,0.17897728085517883
1568085216.8791986,150,0.18134470283985138
1568085241.6712465,151,0.1818181872367859
1568085266.7256103,152,0.18371212482452393
1568085291.208218,153,0.1844223588705063
1568085315.9012372,154,0.18513257801532745
1568085340.6023796,155,0.18513257801532745
1568085364.9026012,156,0.1848958432674408
1568085389.626132,157,0.18560606241226196
1568085414.171913,158,0.18655303120613098
1568085438.7665505,159,0.18678978085517883
1568085463.6193514,160,0.18655303120613098
1568085488.5848155,161,0.18631629645824432
1568085513.2066844,162,0.18655303120613098
1568085538.1032493,163,0.1875
1568085563.0054617,164,0.18726326525211334
1568085587.8093646,165,0.18726326525211334
1568085612.9271398,166,0.18726326525211334
1568085637.6169872,167,0.18773674964904785
1568085662.4833722,168,0.1875
1568085687.1955767,169,0.18773674964904785
1568085711.9282768,170,0.18773674964904785
1568085736.9253104,171,0.1879734843969345
1568085761.8066194,172,0.18868371844291687
1568085786.5396466,173,0.18868371844291687
1568085811.3579307,174,0.18844696879386902
1568085836.0337417,175,0.18844696879386902
1568085860.2166202,176,0.18844696879386902
1568085885.3467236,177,0.18939393758773804
1568085909.88698,178,0.18986743688583374
1568085934.4161365,179,0.18939393758773804
1568085959.1172652,180,0.18939393758773804
1568085983.9850883,181,0.18986743688583374
1568086008.815713,182,0.1896306872367859
1568086033.3331606,183,0.18986743688583374
1568086058.0166657,184,0.1901041716337204
1568086082.782305,185,0.19034092128276825
1568086107.3624504,186,0.19034092128276825
1568086132.1678126,187,0.1905776560306549
1568086156.7593057,188,0.19128789007663727
1568086181.449444,189,0.19034092128276825
1568086206.0283203,190,0.1905776560306549
1568086230.9383044,191,0.19128789007663727
1568086255.2395928,192,0.19152462482452393
1568086280.0847971,193,0.19199810922145844
1568086304.9772444,194,0.1922348588705063
1568086329.6209073,195,0.19247159361839294
1568086354.1310894,196,0.1931818276643753
1568086378.8126192,197,0.19341856241226196
1568086403.2061455,198,0.1927083432674408
1568086428.3254638,199,0.19341856241226196


==> figures/data/run-prune-type-0-seed990-tag-train_sparse_penalty.csv <==
Wall time,Step,Value
1568081428.0824366,0,9.999999747378752e-05
1568081455.7878206,1,9.999999747378752e-05
1568081483.2736578,2,9.999999747378752e-05
1568081511.0141873,3,9.999999747378752e-05
1568081538.351378,4,9.999999747378752e-05
1568081565.8063312,5,9.999999747378752e-05
1568081592.6955595,6,9.999999747378752e-05
1568081619.449545,7,9.999999747378752e-05
1568081646.6869404,8,9.999999747378752e-05
1568081670.8613703,9,9.999999747378752e-05
1568081697.6361392,10,9.999999747378752e-05
1568081724.1584764,11,9.999999747378752e-05
1568081748.6025116,12,9.999999747378752e-05
1568081775.806225,13,9.999999747378752e-05
1568081802.2978718,14,9.999999747378752e-05
1568081826.7911975,15,9.999999747378752e-05
1568081853.6543858,16,9.999999747378752e-05
1568081880.7707186,17,9.999999747378752e-05
1568081907.672415,18,9.999999747378752e-05
1568081934.1891978,19,9.999999747378752e-05
1568081958.7000391,20,9.999999747378752e-05
1568081985.4707234,21,9.999999747378752e-05
1568082009.829255,22,9.999999747378752e-05
1568082034.2595348,23,9.999999747378752e-05
1568082061.1071415,24,9.999999747378752e-05
1568082085.484038,25,9.999999747378752e-05
1568082112.351666,26,9.999999747378752e-05
1568082138.862034,27,9.999999747378752e-05
1568082165.5949724,28,9.999999747378752e-05
1568082189.9486916,29,9.999999747378752e-05
1568082214.69198,30,9.999999747378752e-05
1568082239.3415132,31,9.999999747378752e-05
1568082264.043478,32,9.999999747378752e-05
1568082291.2155225,33,9.999999747378752e-05
1568082318.2382495,34,9.999999747378752e-05
1568082342.473072,35,9.999999747378752e-05
1568082369.8469133,36,9.999999747378752e-05
1568082393.9174643,37,9.999999747378752e-05
1568082418.6852543,38,9.999999747378752e-05
1568082442.9762855,39,9.999999747378752e-05
1568082470.1001,40,9.999999747378752e-05
1568082494.616839,41,9.999999747378752e-05
1568082519.0001342,42,9.999999747378752e-05
1568082543.5538135,43,9.999999747378752e-05
1568082570.5013866,44,9.999999747378752e-05
1568082597.162807,45,9.999999747378752e-05
1568082621.6385758,46,9.999999747378752e-05
1568082646.1867266,47,9.999999747378752e-05
1568082670.6321633,48,9.999999747378752e-05
1568082695.3389182,49,9.999999747378752e-05
1568082720.1163404,50,9.999999747378752e-05
1568082744.849674,51,9.999999747378752e-05
1568082769.0780258,52,9.999999747378752e-05
1568082794.211412,53,9.999999747378752e-05
1568082818.688661,54,9.999999747378752e-05
1568082843.0536373,55,9.999999747378752e-05
1568082867.7121031,56,9.999999747378752e-05
1568082894.692062,57,9.999999747378752e-05
1568082919.25263,58,9.999999747378752e-05
1568082944.0951204,59,9.999999747378752e-05
1568082968.5704062,60,9.999999747378752e-05
1568082995.6026535,61,9.999999747378752e-05
1568083019.9782739,62,9.999999747378752e-05
1568083044.813565,63,9.999999747378752e-05
1568083069.3191628,64,9.999999747378752e-05
1568083094.1025376,65,9.999999747378752e-05
1568083118.4655619,66,9.999999747378752e-05
1568083143.3804317,67,9.999999747378752e-05
1568083167.91099,68,9.999999747378752e-05
1568083192.589134,69,9.999999747378752e-05
1568083217.186159,70,9.999999747378752e-05
1568083241.9057631,71,9.999999747378752e-05
1568083266.9306712,72,9.999999747378752e-05
1568083291.4539337,73,9.999999747378752e-05
1568083316.3116462,74,9.999999747378752e-05
1568083340.8942966,75,9.999999747378752e-05
1568083365.4268265,76,9.999999747378752e-05
1568083389.837416,77,9.999999747378752e-05
1568083414.6917458,78,9.999999747378752e-05
1568083442.1895406,79,9.999999747378752e-05
1568083466.5821805,80,9.999999747378752e-05
1568083491.3003106,81,9.999999747378752e-05
1568083515.9035184,82,9.999999747378752e-05
1568083540.2129939,83,9.999999747378752e-05
1568083567.3180652,84,9.999999747378752e-05
1568083591.8311474,85,9.999999747378752e-05
1568083616.5502436,86,9.999999747378752e-05
1568083641.3452814,87,9.999999747378752e-05
1568083665.8276572,88,9.999999747378752e-05
1568083690.4192135,89,9.999999747378752e-05
1568083715.388614,90,9.999999747378752e-05
1568083739.826324,91,9.999999747378752e-05
1568083764.525467,92,9.999999747378752e-05
1568083789.0260446,93,9.999999747378752e-05
1568083813.7421181,94,9.999999747378752e-05
1568083838.3881457,95,9.999999747378752e-05
1568083862.8892486,96,9.999999747378752e-05
1568083887.5858054,97,9.999999747378752e-05
1568083912.3851738,98,9.999999747378752e-05
1568083939.7610176,99,9.999999747378752e-05
1568083966.8101196,100,9.999999747378752e-05
1568083994.3919086,101,9.999999747378752e-05
1568084019.006807,102,9.999999747378752e-05
1568084047.1018486,103,9.999999747378752e-05
1568084074.9853635,104,9.999999747378752e-05
1568084099.3008533,105,9.999999747378752e-05
1568084127.8323877,106,9.999999747378752e-05
1568084152.4328604,107,9.999999747378752e-05
1568084177.1926668,108,9.999999747378752e-05
1568084201.840214,109,9.999999747378752e-05
1568084227.3314528,110,9.999999747378752e-05
1568084252.2735875,111,9.999999747378752e-05
1568084277.1820931,112,9.999999747378752e-05
1568084302.0244758,113,9.999999747378752e-05
1568084326.9756572,114,9.999999747378752e-05
1568084352.1163297,115,9.999999747378752e-05
1568084376.8816795,116,9.999999747378752e-05
1568084401.44678,117,9.999999747378752e-05
1568084426.5254498,118,9.999999747378752e-05
1568084451.3602908,119,9.999999747378752e-05
1568084476.0980024,120,9.999999747378752e-05
1568084500.861802,121,9.999999747378752e-05
1568084525.680004,122,9.999999747378752e-05
1568084550.2452264,123,9.999999747378752e-05
1568084575.0283859,124,9.999999747378752e-05
1568084599.6759918,125,9.999999747378752e-05
1568084624.3016162,126,9.999999747378752e-05
1568084649.0050712,127,9.999999747378752e-05
1568084673.8617115,128,9.999999747378752e-05
1568084698.6532636,129,9.999999747378752e-05
1568084723.0306506,130,9.999999747378752e-05
1568084747.863275,131,9.999999747378752e-05
1568084772.7643182,132,9.999999747378752e-05
1568084797.2908323,133,9.999999747378752e-05
1568084821.9030812,134,9.999999747378752e-05
1568084846.3372083,135,9.999999747378752e-05
1568084870.9887168,136,9.999999747378752e-05
1568084895.693622,137,9.999999747378752e-05
1568084920.5861952,138,9.999999747378752e-05
1568084945.3876164,139,9.999999747378752e-05
1568084969.8722968,140,9.999999747378752e-05
1568084994.805128,141,9.999999747378752e-05
1568085019.6459122,142,9.999999747378752e-05
1568085044.268935,143,9.999999747378752e-05
1568085069.0937314,144,9.999999747378752e-05
1568085093.8291025,145,9.999999747378752e-05
1568085118.512099,146,9.999999747378752e-05
1568085143.279125,147,9.999999747378752e-05
1568085167.5743568,148,9.999999747378752e-05
1568085192.4319193,149,9.999999747378752e-05
1568085216.8792648,150,9.999999747378752e-05
1568085241.6713247,151,9.999999747378752e-05
1568085266.7256787,152,9.999999747378752e-05
1568085291.2083113,153,9.999999747378752e-05
1568085315.9013057,154,9.999999747378752e-05
1568085340.6024468,155,9.999999747378752e-05
1568085364.902671,156,9.999999747378752e-05
1568085389.626196,157,9.999999747378752e-05
1568085414.1719954,158,9.999999747378752e-05
1568085438.7666173,159,9.999999747378752e-05
1568085463.6194181,160,9.999999747378752e-05
1568085488.5848808,161,9.999999747378752e-05
1568085513.206777,162,9.999999747378752e-05
1568085538.1033173,163,9.999999747378752e-05
1568085563.005529,164,9.999999747378752e-05
1568085587.809429,165,9.999999747378752e-05
1568085612.9272277,166,9.999999747378752e-05
1568085637.6170607,167,9.999999747378752e-05
1568085662.4834442,168,9.999999747378752e-05
1568085687.1956408,169,9.999999747378752e-05
1568085711.928433,170,9.999999747378752e-05
1568085736.925385,171,9.999999747378752e-05
1568085761.806686,172,9.999999747378752e-05
1568085786.5397093,173,9.999999747378752e-05
1568085811.3579967,174,9.999999747378752e-05
1568085836.0338075,175,9.999999747378752e-05
1568085860.21673,176,9.999999747378752e-05
1568085885.3468368,177,9.999999747378752e-05
1568085909.8870742,178,9.999999747378752e-05
1568085934.4162018,179,9.999999747378752e-05
1568085959.117332,180,9.999999747378752e-05
1568085983.9851482,181,9.999999747378752e-05
1568086008.8158317,182,9.999999747378752e-05
1568086033.333248,183,9.999999747378752e-05
1568086058.0167375,184,9.999999747378752e-05
1568086082.7824404,185,9.999999747378752e-05
1568086107.3625183,186,9.999999747378752e-05
1568086132.1679056,187,9.999999747378752e-05
1568086156.7593727,188,9.999999747378752e-05
1568086181.449517,189,9.999999747378752e-05
1568086206.0283866,190,9.999999747378752e-05
1568086230.938368,191,9.999999747378752e-05
1568086255.2396588,192,9.999999747378752e-05
1568086280.08486,193,9.999999747378752e-05
1568086304.9773204,194,9.999999747378752e-05
1568086329.6209807,195,9.999999747378752e-05
1568086354.131156,196,9.999999747378752e-05
1568086378.8126836,197,9.999999747378752e-05
1568086403.2062109,198,9.999999747378752e-05
1568086428.3255832,199,9.999999747378752e-05


==> figures/data/run-prune-type-1-seed191-tag-retrain_acc1_epoch.csv <==
Wall time,Step,Value
1568133543.5424259,-1,63.52000045776367
1568133562.9334598,0,53.029998779296875
1568133586.1181707,1,60.13999938964844
1568133609.1087098,2,59.11000061035156
1568133630.2437747,3,55.709999084472656
1568133651.5120907,4,58.310001373291016
1568133673.0497916,5,60.25
1568133696.1270616,6,59.720001220703125
1568133717.2814875,7,58.029998779296875
1568133738.6470242,8,60.65999984741211
1568133761.795887,9,62.70000076293945
1568133784.9345796,10,62.439998626708984
1568133806.326777,11,62.45000076293945
1568133827.8343287,12,62.27000045776367
1568133849.222121,13,60.209999084472656
1568133870.7644775,14,61.630001068115234
1568133892.261014,15,62.13999938964844
1568133913.5408368,16,60.189998626708984
1568133934.6679437,17,62.189998626708984
1568133955.9720619,18,60.22999954223633
1568133977.2744098,19,61.650001525878906
1568133998.7628725,20,61.47999954223633
1568134020.1296427,21,61.279998779296875
1568134041.455374,22,63.869998931884766
1568134064.3356748,23,62.36000061035156
1568134085.699531,24,62.849998474121094
1568134107.1049666,25,63.36000061035156
1568134128.4940286,26,62.13999938964844
1568134149.695062,27,61.83000183105469
1568134170.819402,28,62.130001068115234
1568134192.4115,29,59.689998626708984
1568134213.6035173,30,62.81999969482422
1568134234.8276756,31,61.869998931884766
1568134256.2593203,32,60.130001068115234
1568134277.4753325,33,64.26000213623047
1568134300.5732355,34,59.9900016784668
1568134321.6992593,35,62.52000045776367
1568134342.97195,36,63.310001373291016
1568134364.1483972,37,63.04999923706055
1568134385.3201249,38,61.02000045776367
1568134406.4370542,39,62.150001525878906
1568134427.6911366,40,61.970001220703125
1568134449.0110047,41,61.36000061035156
1568134470.6950026,42,61.70000076293945
1568134491.902265,43,62.45000076293945
1568134513.247633,44,62.0099983215332
1568134534.5075696,45,61.68000030517578
1568134555.8814368,46,60.33000183105469
1568134577.2441359,47,62.31999969482422
1568134598.840516,48,62.16999816894531
1568134620.1565287,49,62.56999969482422
1568134641.5422256,50,62.400001525878906
1568134663.3713052,51,59.439998626708984
1568134685.2141232,52,61.540000915527344
1568134706.9475904,53,61.27000045776367
1568134728.6605234,54,62.560001373291016
1568134750.2288265,55,63.43000030517578
1568134771.2400734,56,63.209999084472656
1568134792.6535347,57,62.15999984741211
1568134814.1249914,58,63.060001373291016
1568134835.2194657,59,64.33999633789062
1568134858.3202124,60,61.630001068115234
1568134879.9376724,61,62.40999984741211
1568134901.2851026,62,61.290000915527344
1568134922.5414689,63,63.849998474121094
1568134943.6877823,64,63.560001373291016
1568134965.2320933,65,60.81999969482422
1568134986.7033787,66,63.060001373291016
1568135009.0637696,67,64.38999938964844
1568135033.9739938,68,61.65999984741211
1568135055.7746212,69,62.5099983215332
1568135077.3585033,70,61.0099983215332
1568135098.7634509,71,63.2599983215332
1568135119.8172948,72,62.02000045776367
1568135141.107309,73,62.54999923706055
1568135162.4251163,74,62.970001220703125
1568135183.6332254,75,63.790000915527344
1568135204.8904803,76,62.25
1568135226.0968647,77,61.970001220703125
1568135247.34193,78,65.13999938964844
1568135269.9124491,79,63.619998931884766
1568135291.207937,80,63.709999084472656
1568135312.3453162,81,63.619998931884766
1568135333.748553,82,61.459999084472656
1568135354.7778363,83,61.849998474121094
1568135376.2511327,84,61.869998931884766
1568135397.744872,85,62.04999923706055
1568135419.0271864,86,63.36000061035156
1568135440.2636495,87,63.84000015258789
1568135461.7826254,88,62.79999923706055
1568135482.9602265,89,64.16000366210938
1568135504.1579099,90,60.5099983215332
1568135525.459674,91,62.40999984741211
1568135546.8366277,92,62.06999969482422
1568135568.1950262,93,62.060001373291016
1568135589.52004,94,62.220001220703125
1568135610.7069705,95,63.880001068115234
1568135631.9332278,96,63.45000076293945
1568135653.1950176,97,61.45000076293945
1568135674.5140967,98,62.61000061035156
1568135695.922747,99,62.81999969482422
1568135717.043889,100,72.01000213623047
1568135740.6333704,101,72.36000061035156
1568135764.9807305,102,72.72000122070312
1568135787.898758,103,72.88999938964844
1568135810.8960643,104,72.54000091552734
1568135832.1654725,105,73.12000274658203
1568135854.8546164,106,73.2300033569336
1568135877.8577635,107,73.05999755859375
1568135898.9455671,108,73.31999969482422
1568135921.9642131,109,72.98999786376953
1568135943.42299,110,73.13999938964844
1568135964.4871764,111,72.6500015258789
1568135985.6823878,112,73.02999877929688
1568136006.7305343,113,72.63999938964844
1568136027.7402585,114,72.94999694824219
1568136049.253011,115,72.97000122070312
1568136070.4046087,116,72.87999725341797
1568136091.6025596,117,73.05999755859375
1568136112.820576,118,72.91000366210938
1568136134.1551516,119,73.05999755859375
1568136155.419382,120,73.02999877929688
1568136176.7291212,121,72.83999633789062
1568136197.7995543,122,73.19000244140625
1568136219.057708,123,72.80000305175781
1568136240.3096483,124,72.56999969482422
1568136261.155402,125,73.08000183105469
1568136282.44173,126,72.79000091552734
1568136303.461404,127,72.86000061035156
1568136324.606604,128,72.98999786376953
1568136345.9229114,129,72.72000122070312
1568136367.1249707,130,72.47000122070312
1568136388.2448444,131,72.52999877929688
1568136409.3872674,132,72.81999969482422
1568136430.4614706,133,72.20999908447266
1568136451.5116057,134,72.75
1568136472.59628,135,72.66000366210938
1568136493.6567857,136,72.37999725341797
1568136514.9741862,137,72.55999755859375
1568136536.2707515,138,72.44000244140625
1568136557.583923,139,72.7699966430664
1568136578.746073,140,72.6500015258789
1568136599.9415364,141,72.58999633789062
1568136621.1862264,142,72.8499984741211
1568136642.549951,143,72.94000244140625
1568136664.0537484,144,72.94000244140625
1568136685.4300563,145,72.94999694824219
1568136706.8466973,146,72.58999633789062
1568136728.1987922,147,72.45999908447266
1568136749.5653536,148,72.55000305175781
1568136770.7617526,149,72.79000091552734
1568136792.1495209,150,72.77999877929688
1568136813.493366,151,72.75
1568136834.8437977,152,72.7300033569336
1568136855.8404763,153,72.80000305175781
1568136876.870746,154,73.08999633789062
1568136898.0639627,155,72.93000030517578
1568136919.1565251,156,73.08000183105469
1568136940.2052739,157,72.98999786376953
1568136961.4769106,158,73.23999786376953
1568136982.7105906,159,72.9800033569336
1568137004.1378555,160,73.30000305175781
1568137025.5152094,161,73.2300033569336
1568137046.604738,162,73.26000213623047
1568137067.8950534,163,73.19000244140625
1568137088.969434,164,73.06999969482422
1568137110.2542195,165,73.05999755859375
1568137131.3834703,166,73.11000061035156
1568137152.5908456,167,73.13999938964844
1568137174.0039341,168,73.23999786376953
1568137195.1540983,169,73.20999908447266
1568137216.1368136,170,72.8499984741211
1568137237.461963,171,73.18000030517578
1568137258.5444052,172,73.0199966430664
1568137280.1051047,173,73.0199966430664
1568137301.111095,174,73.12999725341797
1568137322.4272656,175,73.12999725341797
1568137343.6933596,176,73.18000030517578
1568137364.9522278,177,73.25
1568137386.0330439,178,73.16999816894531
1568137407.21282,179,73.33999633789062
1568137430.3772926,180,73.11000061035156
1568137451.6716385,181,73.1500015258789
1568137472.8865643,182,73.30000305175781
1568137494.2511034,183,73.12999725341797
1568137515.3671846,184,73.18000030517578
1568137536.510507,185,73.33999633789062
1568137558.0788944,186,73.33000183105469
1568137579.2347963,187,73.26000213623047
1568137600.6156561,188,73.25
1568137621.9316018,189,73.30999755859375
1568137643.040929,190,73.16000366210938
1568137664.1838624,191,73.38999938964844
1568137687.4515069,192,73.33999633789062
1568137708.6007013,193,73.27999877929688
1568137730.0567846,194,73.27999877929688
1568137751.453563,195,73.13999938964844
1568137772.592271,196,73.30999755859375


==> figures/data/run-prune-type-1-seed191-tag-train_BN-L1.csv <==
Wall time,Step,Value
1568128465.0002081,0,11.979498863220215
1568128491.5208747,1,10.96925163269043
1568128518.5029023,2,9.996015548706055
1568128545.868279,3,9.065509796142578
1568128572.6604848,4,8.224392890930176
1568128599.621015,5,7.481504440307617
1568128626.592653,6,6.865896701812744
1568128651.3597252,7,6.354452133178711
1568128678.995585,8,5.948624134063721
1568128705.740064,9,5.658250331878662
1568128733.1840556,10,5.464871406555176
1568128760.616673,11,5.315115928649902
1568128788.2518272,12,5.247742652893066
1568128815.3167968,13,5.213306903839111
1568128842.003833,14,5.244998931884766
1568128869.4178228,15,5.2925848960876465
1568128894.0636482,16,5.3503737449646
1568128920.7782319,17,5.401335716247559
1568128945.7819214,18,5.484725475311279
1568128970.7545168,19,5.552900314331055
1568128997.9716556,20,5.643856048583984
1568129022.4635205,21,5.6739373207092285
1568129049.9025013,22,5.7429914474487305
1568129077.2869847,23,5.785121917724609
1568129101.815851,24,5.833766460418701
1568129126.752904,25,5.893575191497803
1568129154.2682116,26,5.935073375701904
1568129179.2086031,27,5.9665985107421875
1568129204.1987627,28,6.014618873596191
1568129229.2346272,29,6.055027484893799
1568129256.759928,30,6.12583065032959
1568129281.4527526,31,6.159234046936035
1568129309.5377831,32,6.203742980957031
1568129334.1276293,33,6.210562229156494
1568129362.0970798,34,6.252027988433838
1568129387.1864874,35,6.301663398742676
1568129414.656426,36,6.292513370513916
1568129439.4807022,37,6.3285746574401855
1568129464.5519285,38,6.386414527893066
1568129490.0194988,39,6.40617561340332
1568129517.7397552,40,6.422114849090576
1568129542.3587482,41,6.466795921325684
1568129567.5829937,42,6.474778175354004
1568129594.8882754,43,6.471935272216797
1568129621.7695158,44,6.513245582580566
1568129646.7073236,45,6.52235746383667
1568129671.547511,46,6.545028209686279
1568129696.7520237,47,6.54533576965332
1568129722.0342684,48,6.561389923095703
1568129747.15649,49,6.598874092102051
1568129774.8743415,50,6.599468231201172
1568129799.3736403,51,6.626584053039551
1568129824.5366728,52,6.647514343261719
1568129852.040182,53,6.657072067260742
1568129876.6131587,54,6.6776275634765625
1568129901.7332952,55,6.676296710968018
1568129926.354062,56,6.711452007293701
1568129951.5564792,57,6.716442108154297
1568129976.4753547,58,6.731256484985352
1568130001.66162,59,6.746306896209717
1568130026.2377641,60,6.761744022369385
1568130051.3069596,61,6.759453296661377
1568130078.5215468,62,6.792293548583984
1568130105.736179,63,6.792592525482178
1568130130.57992,64,6.791046142578125
1568130155.7553418,65,6.8061347007751465
1568130180.8770025,66,6.814826488494873
1568130205.5567315,67,6.812561511993408
1568130230.9580455,68,6.814064025878906
1568130255.8891714,69,6.835435390472412
1568130280.9629395,70,6.850714206695557
1568130305.8435736,71,6.870111465454102
1568130331.1983051,72,6.8640055656433105
1568130356.7645025,73,6.869370937347412
1568130381.4966424,74,6.885644435882568
1568130406.5315247,75,6.895481586456299
1568130431.4751196,76,6.908298015594482
1568130456.6178634,77,6.904990196228027
1568130481.3548808,78,6.939437389373779
1568130506.8736799,79,6.91312313079834
1568130531.890514,80,6.926328659057617
1568130556.6007645,81,6.933674335479736
1568130581.6968837,82,6.939513206481934
1568130606.8144305,83,6.933642387390137
1568130631.5658076,84,6.9383015632629395
1568130656.5264251,85,6.957143306732178
1568130681.5415697,86,6.9675211906433105
1568130709.276658,87,6.9942755699157715
1568130733.5658143,88,6.989736557006836
1568130759.029676,89,6.959385871887207
1568130784.4375722,90,6.9714555740356445
1568130809.8848515,91,6.966998100280762
1568130834.9557667,92,7.000900745391846
1568130859.9082372,93,6.990602970123291
1568130885.52532,94,6.973876953125
1568130910.5762935,95,7.00178861618042
1568130935.0977995,96,6.994217872619629
1568130960.5327277,97,6.99167537689209
1568130985.563288,98,7.006478786468506
1568131010.568542,99,7.041116714477539
1568131037.7584784,100,6.996397018432617
1568131064.515832,101,6.933128356933594
1568131091.362953,102,6.870582580566406
1568131116.5882823,103,6.810092926025391
1568131144.023902,104,6.744901180267334
1568131168.374002,105,6.685816764831543
1568131195.820605,106,6.62367057800293
1568131222.8238447,107,6.564510345458984
1568131247.4167333,108,6.502809047698975
1568131272.4183786,109,6.445555686950684
1568131297.697944,110,6.38372802734375
1568131323.049938,111,6.331248760223389
1568131348.2837434,112,6.275938510894775
1568131372.9997127,113,6.222166061401367
1568131401.2893343,114,6.1682634353637695
1568131425.7269206,115,6.1156110763549805
1568131451.196815,116,6.063211441040039
1568131476.4757268,117,6.006886959075928
1568131501.7031846,118,5.950962066650391
1568131526.7886117,119,5.905986785888672
1568131552.1451256,120,5.857351779937744
1568131577.6921806,121,5.8062286376953125
1568131602.7890549,122,5.755280494689941
1568131627.8228958,123,5.702508926391602
1568131653.2240717,124,5.657586574554443
1568131678.462894,125,5.608745574951172
1568131703.2489045,126,5.557325839996338
1568131728.258052,127,5.513573169708252
1568131753.010335,128,5.469687461853027
1568131778.4108696,129,5.420149326324463
1568131803.3080702,130,5.375245094299316
1568131828.274496,131,5.329733848571777
1568131853.692963,132,5.288884162902832
1568131878.6829116,133,5.245959758758545
1568131903.2645576,134,5.199178218841553
1568131927.8548317,135,5.160390377044678
1568131952.924123,136,5.1206793785095215
1568131977.6920643,137,5.0760111808776855
1568132002.1777365,138,5.03364372253418
1568132027.254233,139,4.988187313079834
1568132052.0442078,140,4.946702480316162
1568132076.8306456,141,4.904160499572754
1568132101.53154,142,4.8624444007873535
1568132125.9249938,143,4.825176239013672
1568132151.26234,144,4.788200855255127
1568132176.0534086,145,4.751899719238281
1568132200.851115,146,4.709216117858887
1568132226.085395,147,4.6729278564453125
1568132251.2120667,148,4.634635925292969
1568132276.1761327,149,4.598424434661865
1568132300.9794798,150,4.594381332397461
1568132326.107962,151,4.58992862701416
1568132351.4543755,152,4.584912300109863
1568132376.6753728,153,4.580218315124512
1568132401.8651962,154,4.574624061584473
1568132426.9221022,155,4.569770812988281
1568132452.1060762,156,4.564643859863281
1568132479.4178672,157,4.559405326843262
1568132504.1755564,158,4.554378509521484
1568132528.831153,159,4.5491862297058105
1568132553.7757845,160,4.544187545776367
1568132579.5305657,161,4.539076328277588
1568132604.303106,162,4.534066677093506
1568132629.5097108,163,4.528931617736816
1568132654.7309992,164,4.523493766784668
1568132679.8558836,165,4.518296241760254
1568132705.2287214,166,4.513247966766357
1568132730.4621227,167,4.507991790771484
1568132755.7795234,168,4.502796649932861
1568132780.7221456,169,4.497218132019043
1568132805.3439307,170,4.492079734802246
1568132833.7681212,171,4.486802101135254
1568132858.4227855,172,4.481605052947998
1568132883.6114094,173,4.4764628410339355
1568132908.2716155,174,4.471424102783203
1568132933.5994115,175,4.466336250305176
1568132958.6337273,176,4.461286544799805
1568132984.484979,177,4.456289768218994
1568133009.374832,178,4.45100736618042
1568133034.5508158,179,4.445883750915527
1568133059.8677585,180,4.440315246582031
1568133084.691073,181,4.4351091384887695
1568133109.6459997,182,4.430045127868652
1568133135.0676167,183,4.425107955932617
1568133160.2212315,184,4.419861316680908
1568133185.292233,185,4.414767742156982
1568133210.6301777,186,4.409893989562988
1568133235.2254748,187,4.404496669769287
1568133259.945226,188,4.398833274841309
1568133284.7327232,189,4.393537521362305
1568133309.5641627,190,4.388716697692871
1568133334.062794,191,4.383999824523926
1568133361.5426445,192,4.378649711608887
1568133386.531786,193,4.373388290405273
1568133411.6068518,194,4.368277072906494
1568133436.3424385,195,4.363405227661133
1568133462.0071366,196,4.358527660369873
1568133486.9296756,197,4.353695869445801
1568133512.317197,198,4.349257469177246
1568133537.149433,199,4.34438419342041


==> figures/data/run-prune-type-1-seed191-tag-train_model_sparsity.csv <==
Wall time,Step,Value
1568128465.0004334,0,0.0
1568128491.5210075,1,0.0
1568128518.5030022,2,0.0
1568128545.8684294,3,0.0
1568128572.6605875,4,0.0
1568128599.6211143,5,0.0
1568128626.592756,6,0.0
1568128651.3598642,7,0.0
1568128678.9957392,8,0.0
1568128705.740209,9,0.0
1568128733.18418,10,0.0
1568128760.6167789,11,0.0
1568128788.251937,12,0.0004734848625957966
1568128815.3168967,13,0.0009469697251915932
1568128842.0039463,14,0.0018939394503831863
1568128869.417952,15,0.003077651606872678
1568128894.063751,16,0.005445076152682304
1568128920.7783303,17,0.006155303213745356
1568128945.7820199,18,0.008049242198467255
1568128970.7546165,19,0.01065340917557478
1568128997.9717698,20,0.012073864229023457
1568129022.4636168,21,0.013967803679406643
1568129049.9026408,22,0.015388257801532745
1568129077.287085,23,0.017045455053448677
1568129101.8159997,24,0.019412878900766373
1568129126.7530077,25,0.022017046809196472
1568129154.2683256,26,0.02296401560306549
1568129179.2087173,27,0.024857955053448677
1568129204.1989152,28,0.025804925709962845
1568129229.234764,29,0.026988636702299118
1568129256.7600422,30,0.02817234955728054
1568129281.4529285,31,0.029356062412261963
1568129309.5379202,32,0.03077651560306549
1568129334.1277704,33,0.031486742198467255
1568129362.097183,34,0.032670456916093826
1568129387.1866283,35,0.033617425709962845
1568129414.6565218,36,0.03432765230536461
1568129439.4808211,37,0.03432765230536461
1568129464.5520978,38,0.036221593618392944
1568129490.0196383,39,0.0364583358168602
1568129517.739892,40,0.03764204680919647
1568129542.3588479,41,0.038825757801532745
1568129567.5830991,42,0.04071969911456108
1568129594.8884213,43,0.040956441313028336
1568129621.7696512,44,0.04237689450383186
1568129646.7074804,45,0.04285037890076637
1568129671.5476158,46,0.043560609221458435
1568129696.752186,47,0.04474432021379471
1568129722.0343697,48,0.04569128900766373
1568129747.1565926,49,0.04758523032069206
1568129774.874444,50,0.04782197251915932
1568129799.3737473,51,0.048768941313028336
1568129824.5367758,52,0.05066287890076637
1568129852.0402904,53,0.051846593618392944
1568129876.613269,54,0.05255682021379471
1568129901.7333927,55,0.05326704680919647
1568129926.3542557,56,0.05255682021379471
1568129951.556575,57,0.05421401560306549
1568129976.4754918,58,0.05516098812222481
1568130001.6617086,59,0.057528410106897354
1568130026.2378974,60,0.057528410106897354
1568130051.3070583,61,0.05847537890076637
1568130078.5216477,62,0.05847537890076637
1568130105.736341,63,0.0598958358168602
1568130130.5800555,64,0.06202651560306549
1568130155.7554529,65,0.06202651560306549
1568130180.8771021,66,0.06368371099233627
1568130205.5568655,67,0.06439393758773804
1568130230.9581501,68,0.06652462482452393
1568130255.889271,69,0.06581439822912216
1568130280.9630334,70,0.06723485141992569
1568130305.8437042,71,0.06747159361839294
1568130331.1984105,72,0.07007575780153275
1568130356.7646246,73,0.07125946879386902
1568130381.4967391,74,0.07481060922145844
1568130406.5316362,75,0.07694128900766373
1568130431.475217,76,0.07694128900766373
1568130456.6180148,77,0.07765151560306549
1568130481.3550332,78,0.078125
1568130506.8737855,79,0.07741477340459824
1568130531.8906162,80,0.08001894503831863
1568130556.6008854,81,0.08167614042758942
1568130581.6970196,82,0.08309659361839294
1568130606.8145354,83,0.08475378900766373
1568130631.5659227,84,0.08404356241226196
1568130656.5265205,85,0.08546401560306549
1568130681.5416844,86,0.0859375
1568130709.2767735,87,0.0859375
1568130733.5659935,88,0.08972538262605667
1568130759.0298023,89,0.08806818723678589
1568130784.437691,90,0.08877841383218765
1568130809.8849585,91,0.0911458358168602
1568130834.955919,92,0.09161932021379471
1568130859.9083605,93,0.09303977340459824
1568130885.5254753,94,0.09209280461072922
1568130910.5763955,95,0.09161932021379471
1568130935.0979578,96,0.09446022659540176
1568130960.5328338,97,0.09801136702299118
1568130985.5634124,98,0.09706439822912216
1568131010.5687068,99,0.09919507801532745
1568131037.7585843,100,0.09943182021379471
1568131064.5159612,101,0.1015625
1568131091.3630538,102,0.10464015603065491
1568131116.5883956,103,0.10771780461072922
1568131144.0240505,104,0.11008523404598236
1568131168.3741436,105,0.11126894503831863
1568131195.820704,106,0.11339962482452393
1568131222.8239453,107,0.11505682021379471
1568131247.4168315,108,0.11837121844291687
1568131272.4184747,109,0.11955492943525314
1568131297.698066,110,0.12192235141992569
1568131323.0500631,111,0.12357954680919647
1568131348.2838466,112,0.12618371844291687
1568131372.9998176,113,0.12878787517547607
1568131401.2894921,114,0.1306818276643753
1568131425.7270205,115,0.13257576525211334
1568131451.19692,116,0.13446970283985138
1568131476.4758923,117,0.13731060922145844
1568131501.703284,118,0.1401515156030655
1568131526.7887611,119,0.1410984843969345
1568131552.1452901,120,0.14251893758773804
1568131577.6923041,121,0.14559659361839294
1568131602.789199,122,0.1484375
1568131627.8229985,123,0.15080492198467255
1568131653.2242384,124,0.15269887447357178
1568131678.4630322,125,0.15506629645824432
1568131703.2490237,126,0.15767045319080353
1568131728.2582088,127,0.1583806872367859
1568131753.0104353,128,0.15861742198467255
1568131778.41103,129,0.16311553120613098
1568131803.30817,130,0.16382576525211334
1568131828.274598,131,0.16642992198467255
1568131853.6930594,132,0.16856060922145844
1568131878.683012,133,0.16856060922145844
1568131903.2647114,134,0.1692708432674408
1568131927.8549674,135,0.16998106241226196
1568131952.924225,136,0.17092803120613098
1568131977.692183,137,0.17353220283985138
1568132002.1778872,138,0.17424243688583374
1568132027.2543685,139,0.1744791716337204
1568132052.0443053,140,0.1770833432674408
1568132076.8307881,141,0.17897728085517883
1568132101.531644,142,0.18134470283985138
1568132125.9251227,143,0.18134470283985138
1568132151.262441,144,0.1848958432674408
1568132176.0535078,145,0.1853693276643753
1568132200.8512218,146,0.1870265156030655
1568132226.0855265,147,0.18844696879386902
1568132251.2121818,148,0.1905776560306549
1568132276.1762314,149,0.1901041716337204
1568132300.9796154,150,0.1901041716337204
1568132326.1080897,151,0.19034092128276825
1568132351.4545224,152,0.1905776560306549
1568132376.6754706,153,0.1905776560306549
1568132401.8653238,154,0.19081440567970276
1568132426.9222085,155,0.19105114042758942
1568132452.1061802,156,0.19105114042758942
1568132479.4179964,157,0.19199810922145844
1568132504.1756647,158,0.19176137447357178
1568132528.8312867,159,0.19176137447357178
1568132553.7758894,160,0.1927083432674408
1568132579.5306683,161,0.1927083432674408
1568132604.3031964,162,0.1927083432674408
1568132629.509808,163,0.1927083432674408
1568132654.731105,164,0.1927083432674408
1568132679.855993,165,0.1931818276643753
1568132705.2288709,166,0.19341856241226196
1568132730.462236,167,0.19365531206130981
1568132755.7796419,168,0.19365531206130981
1568132780.7222462,169,0.19460228085517883
1568132805.344043,170,0.19507576525211334
1568132833.768225,171,0.19554924964904785
1568132858.4228861,172,0.1957859843969345
1568132883.6115096,173,0.1957859843969345
1568132908.2717476,174,0.19625946879386902
1568132933.5995083,175,0.19625946879386902
1568132958.633822,176,0.19649621844291687
1568132984.48508,177,0.19649621844291687
1568133009.374933,178,0.19625946879386902
1568133034.550918,179,0.19673295319080353
1568133059.8678732,180,0.19720645248889923
1568133084.691173,181,0.1974431872367859
1568133109.6461146,182,0.19767993688583374
1568133135.067741,183,0.19767993688583374
1568133160.221374,184,0.19767993688583374
1568133185.29239,185,0.19815342128276825
1568133210.6303139,186,0.1983901560306549
1568133235.2255995,187,0.19862690567970276
1568133259.9453266,188,0.19933712482452393
1568133284.732822,189,0.19933712482452393
1568133309.5642662,190,0.19933712482452393
1568133334.0629416,191,0.19957387447357178
1568133361.5427375,192,0.19910039007663727
1568133386.5318868,193,0.19957387447357178
1568133411.6069536,194,0.19981060922145844
1568133436.3425393,195,0.20028409361839294
1568133462.007236,196,0.2009943276643753
1568133486.9297771,197,0.20123106241226196
1568133512.3172948,198,0.20241478085517883
1568133537.149589,199,0.20288826525211334


==> figures/data/run-prune-type-1-seed191-tag-train_sparse_penalty.csv <==
Wall time,Step,Value
1568128465.00053,0,9.999999747378752e-05
1568128491.5210958,1,9.999999747378752e-05
1568128518.5030687,2,9.999999747378752e-05
1568128545.8685355,3,9.999999747378752e-05
1568128572.6606526,4,9.999999747378752e-05
1568128599.6211805,5,9.999999747378752e-05
1568128626.5928252,6,9.999999747378752e-05
1568128651.35993,7,9.999999747378752e-05
1568128678.9958634,8,9.999999747378752e-05
1568128705.7403066,9,9.999999747378752e-05
1568128733.184265,10,9.999999747378752e-05
1568128760.616847,11,9.999999747378752e-05
1568128788.2520182,12,9.999999747378752e-05
1568128815.3169644,13,9.999999747378752e-05
1568128842.0040312,14,9.999999747378752e-05
1568128869.4180381,15,9.999999747378752e-05
1568128894.0638156,16,9.999999747378752e-05
1568128920.7783933,17,9.999999747378752e-05
1568128945.7820883,18,9.999999747378752e-05
1568128970.754681,19,9.999999747378752e-05
1568128997.9718444,20,9.999999747378752e-05
1568129022.4636803,21,9.999999747378752e-05
1568129049.9027305,22,9.999999747378752e-05
1568129077.287151,23,9.999999747378752e-05
1568129101.8160982,24,9.999999747378752e-05
1568129126.753072,25,9.999999747378752e-05
1568129154.2684007,26,9.999999747378752e-05
1568129179.208789,27,9.999999747378752e-05
1568129204.1990302,28,9.999999747378752e-05
1568129229.234856,29,9.999999747378752e-05
1568129256.7601075,30,9.999999747378752e-05
1568129281.453044,31,9.999999747378752e-05
1568129309.5380127,32,9.999999747378752e-05
1568129334.1278641,33,9.999999747378752e-05
1568129362.0972488,34,9.999999747378752e-05
1568129387.1867194,35,9.999999747378752e-05
1568129414.6565857,36,9.999999747378752e-05
1568129439.4808986,37,9.999999747378752e-05
1568129464.5522,38,9.999999747378752e-05
1568129490.0197303,39,9.999999747378752e-05
1568129517.739993,40,9.999999747378752e-05
1568129542.3589122,41,9.999999747378752e-05
1568129567.5831647,42,9.999999747378752e-05
1568129594.8884869,43,9.999999747378752e-05
1568129621.7697365,44,9.999999747378752e-05
1568129646.707598,45,9.999999747378752e-05
1568129671.5476801,46,9.999999747378752e-05
1568129696.752306,47,9.999999747378752e-05
1568129722.034434,48,9.999999747378752e-05
1568129747.1566594,49,9.999999747378752e-05
1568129774.8745098,50,9.999999747378752e-05
1568129799.373812,51,9.999999747378752e-05
1568129824.5368423,52,9.999999747378752e-05
1568129852.0403605,53,9.999999747378752e-05
1568129876.6133351,54,9.999999747378752e-05
1568129901.7334566,55,9.999999747378752e-05
1568129926.3543975,56,9.999999747378752e-05
1568129951.556638,57,9.999999747378752e-05
1568129976.4755821,58,9.999999747378752e-05
1568130001.661766,59,9.999999747378752e-05
1568130026.2379854,60,9.999999747378752e-05
1568130051.3071232,61,9.999999747378752e-05
1568130078.521715,62,9.999999747378752e-05
1568130105.73646,63,9.999999747378752e-05
1568130130.5801377,64,9.999999747378752e-05
1568130155.7555277,65,9.999999747378752e-05
1568130180.8771682,66,9.999999747378752e-05
1568130205.556954,67,9.999999747378752e-05
1568130230.958218,68,9.999999747378752e-05
1568130255.8893373,69,9.999999747378752e-05
1568130280.9630942,70,9.999999747378752e-05
1568130305.8437934,71,9.999999747378752e-05
1568130331.198477,72,9.999999747378752e-05
1568130356.7647016,73,9.999999747378752e-05
1568130381.496804,74,9.999999747378752e-05
1568130406.5317106,75,9.999999747378752e-05
1568130431.4752812,76,9.999999747378752e-05
1568130456.6181142,77,9.999999747378752e-05
1568130481.3551567,78,9.999999747378752e-05
1568130506.8738513,79,9.999999747378752e-05
1568130531.8906817,80,9.999999747378752e-05
1568130556.6009638,81,9.999999747378752e-05
1568130581.6970873,82,9.999999747378752e-05
1568130606.8146062,83,9.999999747378752e-05
1568130631.5659986,84,9.999999747378752e-05
1568130656.5265849,85,9.999999747378752e-05
1568130681.5417602,86,9.999999747378752e-05
1568130709.276847,87,9.999999747378752e-05
1568130733.5661101,88,9.999999747378752e-05
1568130759.0298927,89,9.999999747378752e-05
1568130784.4377754,90,9.999999747378752e-05
1568130809.885024,91,9.999999747378752e-05
1568130834.9560301,92,9.999999747378752e-05
1568130859.9084413,93,9.999999747378752e-05
1568130885.5255783,94,9.999999747378752e-05
1568130910.5764594,95,9.999999747378752e-05
1568130935.098076,96,9.999999747378752e-05
1568130960.5328999,97,9.999999747378752e-05
1568130985.563495,98,9.999999747378752e-05
1568131010.568811,99,9.999999747378752e-05
1568131037.7586517,100,9.999999747378752e-05
1568131064.51607,101,9.999999747378752e-05
1568131091.3631167,102,9.999999747378752e-05
1568131116.5884674,103,9.999999747378752e-05
1568131144.024121,104,9.999999747378752e-05
1568131168.3742359,105,9.999999747378752e-05
1568131195.820769,106,9.999999747378752e-05
1568131222.8240216,107,9.999999747378752e-05
1568131247.4168968,108,9.999999747378752e-05
1568131272.4185388,109,9.999999747378752e-05
1568131297.6981456,110,9.999999747378752e-05
1568131323.050145,111,9.999999747378752e-05
1568131348.283914,112,9.999999747378752e-05
1568131372.9998815,113,9.999999747378752e-05
1568131401.2896137,114,9.999999747378752e-05
1568131425.7270863,115,9.999999747378752e-05
1568131451.1969843,116,9.999999747378752e-05
1568131476.4760246,117,9.999999747378752e-05
1568131501.703348,118,9.999999747378752e-05
1568131526.7888582,119,9.999999747378752e-05
1568131552.145402,120,9.999999747378752e-05
1568131577.6923835,121,9.999999747378752e-05
1568131602.7893076,122,9.999999747378752e-05
1568131627.8230667,123,9.999999747378752e-05
1568131653.2243197,124,9.999999747378752e-05
1568131678.4631252,125,9.999999747378752e-05
1568131703.249105,126,9.999999747378752e-05
1568131728.2583327,127,9.999999747378752e-05
1568131753.0105004,128,9.999999747378752e-05
1568131778.411147,129,9.999999747378752e-05
1568131803.308233,130,9.999999747378752e-05
1568131828.274664,131,9.999999747378752e-05
1568131853.6931229,132,9.999999747378752e-05
1568131878.6830752,133,9.999999747378752e-05
1568131903.2648244,134,9.999999747378752e-05
1568131927.8550618,135,9.999999747378752e-05
1568131952.9242923,136,9.999999747378752e-05
1568131977.6922495,137,9.999999747378752e-05
1568132002.1780028,138,9.999999747378752e-05
1568132027.2544603,139,9.999999747378752e-05
1568132052.044368,140,9.999999747378752e-05
1568132076.830884,141,9.999999747378752e-05
1568132101.53171,142,9.999999747378752e-05
1568132125.9252062,143,9.999999747378752e-05
1568132151.2625067,144,9.999999747378752e-05
1568132176.0535748,145,9.999999747378752e-05
1568132200.8512914,146,9.999999747378752e-05
1568132226.0856116,147,9.999999747378752e-05
1568132251.2122524,148,9.999999747378752e-05
1568132276.1762936,149,9.999999747378752e-05
1568132300.979706,150,9.999999747378752e-05
1568132326.1081595,151,9.999999747378752e-05
1568132351.454619,152,9.999999747378752e-05
1568132376.6755362,153,9.999999747378752e-05
1568132401.8654099,154,9.999999747378752e-05
1568132426.922277,155,9.999999747378752e-05
1568132452.1062472,156,9.999999747378752e-05
1568132479.4180858,157,9.999999747378752e-05
1568132504.1757333,158,9.999999747378752e-05
1568132528.831378,159,9.999999747378752e-05
1568132553.775962,160,9.999999747378752e-05
1568132579.530734,161,9.999999747378752e-05
1568132604.3032527,162,9.999999747378752e-05
1568132629.5098717,163,9.999999747378752e-05
1568132654.7311728,164,9.999999747378752e-05
1568132679.8560631,165,9.999999747378752e-05
1568132705.228969,166,9.999999747378752e-05
1568132730.4623046,167,9.999999747378752e-05
1568132755.7797163,168,9.999999747378752e-05
1568132780.7223115,169,9.999999747378752e-05
1568132805.3441098,170,9.999999747378752e-05
1568132833.76829,171,9.999999747378752e-05
1568132858.4229512,172,9.999999747378752e-05
1568132883.6115756,173,9.999999747378752e-05
1568132908.2718391,174,9.999999747378752e-05
1568132933.5995722,175,9.999999747378752e-05
1568132958.6338859,176,9.999999747378752e-05
1568132984.485143,177,9.999999747378752e-05
1568133009.3749993,178,9.999999747378752e-05
1568133034.5509834,179,9.999999747378752e-05
1568133059.8679488,180,9.999999747378752e-05
1568133084.6912374,181,9.999999747378752e-05
1568133109.6461856,182,9.999999747378752e-05
1568133135.0678046,183,9.999999747378752e-05
1568133160.2214704,184,9.999999747378752e-05
1568133185.2925088,185,9.999999747378752e-05
1568133210.630407,186,9.999999747378752e-05
1568133235.2256806,187,9.999999747378752e-05
1568133259.945392,188,9.999999747378752e-05
1568133284.7328875,189,9.999999747378752e-05
1568133309.5643322,190,9.999999747378752e-05
1568133334.0630314,191,9.999999747378752e-05
1568133361.5427978,192,9.999999747378752e-05
1568133386.5319521,193,9.999999747378752e-05
1568133411.6070201,194,9.999999747378752e-05
1568133436.3426054,195,9.999999747378752e-05
1568133462.007302,196,9.999999747378752e-05
1568133486.9298425,197,9.999999747378752e-05
1568133512.3173604,198,9.999999747378752e-05
1568133537.1497045,199,9.999999747378752e-05


==> figures/data/run-prune-type-2-seed76-tag-retrain_acc1_epoch.csv <==
Wall time,Step,Value
1568086495.1334605,-1,72.62000274658203
1568086513.748312,0,57.4900016784668
1568086536.0773966,1,58.81999969482422
1568086558.468478,2,54.40999984741211
1568086579.141343,3,62.58000183105469
1568086601.2357726,4,60.25
1568086622.0560217,5,59.529998779296875
1568086642.0239046,6,58.849998474121094
1568086662.860072,7,60.93000030517578
1568086683.1291933,8,61.209999084472656
1568086704.4056354,9,61.810001373291016
1568086725.1378489,10,62.849998474121094
1568086747.7878325,11,60.9900016784668
1568086768.6014817,12,63.5
1568086791.1206686,13,62.650001525878906
1568086812.1262996,14,63.189998626708984
1568086832.9479215,15,62.459999084472656
1568086853.6322553,16,64.94000244140625
1568086876.271473,17,62.369998931884766
1568086896.9503744,18,62.119998931884766
1568086917.7187526,19,62.34000015258789
1568086937.9747891,20,59.619998931884766
1568086959.2759182,21,61.880001068115234
1568086979.907255,22,64.58000183105469
1568087000.8698616,23,63.650001525878906
1568087021.7765253,24,63.97999954223633
1568087042.5581207,25,64.80999755859375
1568087063.49242,26,62.900001525878906
1568087083.6175625,27,64.62000274658203
1568087104.8287382,28,64.30000305175781
1568087125.3025038,29,64.51000213623047
1568087145.8380604,30,61.349998474121094
1568087166.2376764,31,64.3499984741211
1568087187.1030037,32,64.51000213623047
1568087207.4586396,33,64.41999816894531
1568087228.1117961,34,64.41000366210938
1568087248.8195124,35,64.45999908447266
1568087269.616298,36,63.54999923706055
1568087290.4782667,37,64.16000366210938
1568087311.339284,38,63.15999984741211
1568087332.1641595,39,65.25
1568087354.8464851,40,62.54999923706055
1568087375.7542398,41,62.970001220703125
1568087396.2562797,42,63.34000015258789
1568087416.447783,43,64.37000274658203
1568087437.5839734,44,64.51000213623047
1568087458.3287401,45,61.09000015258789
1568087479.0220041,46,63.09000015258789
1568087499.772214,47,63.40999984741211
1568087520.267809,48,63.52000045776367
1568087540.9904497,49,64.31999969482422
1568087561.6349993,50,61.2400016784668
1568087582.3217294,51,63.47999954223633
1568087602.985004,52,64.22000122070312
1568087623.4599674,53,63.5099983215332
1568087644.2809901,54,64.19999694824219
1568087664.8549964,55,62.88999938964844
1568087685.673805,56,62.2400016784668
1568087706.0296252,57,64.69000244140625
1568087727.1780963,58,62.34000015258789
1568087747.7926044,59,60.56999969482422
1568087768.1386263,60,63.79999923706055
1568087788.6008828,61,63.97999954223633
1568087809.3754394,62,64.55999755859375
1568087830.0412188,63,62.33000183105469
1568087850.6862514,64,64.16000366210938
1568087870.8657951,65,64.43000030517578
1568087892.4886918,66,61.20000076293945
1568087913.887353,67,63.77000045776367
1568087935.464361,68,63.29999923706055
1568087956.7110484,69,63.95000076293945
1568087977.6698868,70,63.060001373291016
1568087998.4050865,71,64.30999755859375
1568088019.2987323,72,63.880001068115234
1568088039.845678,73,63.189998626708984
1568088060.639778,74,64.2699966430664
1568088081.2614017,75,61.36000061035156
1568088101.9750564,76,64.0199966430664
1568088122.7145615,77,64.04000091552734
1568088143.563718,78,63.720001220703125
1568088164.2182765,79,66.43000030517578
1568088186.8601973,80,62.619998931884766
1568088207.700055,81,62.970001220703125
1568088228.4769626,82,62.13999938964844
1568088249.58781,83,64.3499984741211
1568088270.6123538,84,63.459999084472656
1568088291.5694916,85,64.37999725341797
1568088312.0345843,86,62.77000045776367
1568088333.146681,87,61.7599983215332
1568088353.847664,88,64.26000213623047
1568088374.6310704,89,63.40999984741211
1568088395.4354675,90,64.91000366210938
1568088416.0480306,91,64.43000030517578
1568088436.7711327,92,63.65999984741211
1568088457.602732,93,63.36000061035156
1568088478.0662718,94,63.2599983215332
1568088498.9591134,95,64.05999755859375
1568088520.0321665,96,63.869998931884766
1568088540.737513,97,64.16999816894531
1568088561.410923,98,64.9800033569336
1568088581.8921635,99,64.22000122070312
1568088602.468627,100,72.13999938964844
1568088624.716044,101,72.70999908447266
1568088647.0065274,102,73.0
1568088669.595115,103,73.2300033569336
1568088692.2542837,104,73.30000305175781
1568088714.8136418,105,73.19999694824219
1568088735.6813865,106,73.44999694824219
1568088757.9705243,107,73.11000061035156
1568088779.013143,108,73.63999938964844
1568088801.1158538,109,73.41000366210938
1568088821.8351204,110,73.44000244140625
1568088842.9472673,111,73.4000015258789
1568088863.8103275,112,73.25
1568088884.6249003,113,73.30000305175781
1568088905.1713245,114,73.5
1568088925.9770648,115,73.37999725341797
1568088946.7916038,116,73.45999908447266
1568088967.4479787,117,73.52999877929688
1568088987.5988476,118,73.20999908447266
1568089007.7829423,119,73.33000183105469
1568089029.0120592,120,73.12999725341797
1568089049.62041,121,73.66000366210938
1568089072.0897925,122,73.4800033569336
1568089092.8209376,123,73.19000244140625
1568089113.61169,124,73.0999984741211
1568089133.9068487,125,73.05999755859375
1568089154.9409502,126,73.26000213623047
1568089175.682767,127,73.33999633789062
1568089196.2696965,128,73.11000061035156
1568089216.6335855,129,73.58999633789062
1568089237.4724836,130,73.33000183105469
1568089258.123309,131,73.27999877929688
1568089278.8414047,132,73.12000274658203
1568089299.1865313,133,73.08999633789062
1568089320.242531,134,73.16999816894531
1568089340.5838633,135,73.11000061035156
1568089361.5640562,136,73.0999984741211
1568089382.281547,137,73.62999725341797
1568089402.7096968,138,73.23999786376953
1568089423.646484,139,73.2300033569336
1568089444.2428539,140,73.37000274658203
1568089464.735198,141,72.95999908447266
1568089485.5428867,142,73.26000213623047
1568089506.3185842,143,73.08999633789062
1568089527.0135763,144,73.20999908447266
1568089547.7385812,145,73.22000122070312
1568089568.2371895,146,73.36000061035156
1568089588.8483653,147,72.91000366210938
1568089609.5675972,148,73.20999908447266
1568089630.4879498,149,73.11000061035156
1568089650.9027493,150,73.41000366210938
1568089672.100222,151,73.33000183105469
1568089692.7209792,152,73.41000366210938
1568089713.2893734,153,73.55999755859375
1568089733.6850321,154,73.52999877929688
1568089754.693129,155,73.69999694824219
1568089777.2794387,156,73.5999984741211
1568089797.986511,157,73.87000274658203
1568089820.8543444,158,73.66999816894531
1568089841.437866,159,73.6500015258789
1568089862.262531,160,73.5199966430664
1568089882.8843694,161,73.6500015258789
1568089903.6198184,162,73.55000305175781
1568089924.2379773,163,73.76000213623047
1568089944.8664818,164,73.54000091552734
1568089965.7487025,165,73.7300033569336
1568089986.4529128,166,73.7699966430664
1568090007.3979464,167,73.83999633789062
1568090027.7471871,168,74.0199966430664
1568090050.5968428,169,73.83000183105469
1568090071.4484184,170,73.8499984741211
1568090092.105997,171,73.95999908447266
1568090112.8798969,172,73.94999694824219
1568090133.4925005,173,73.81999969482422
1568090154.1347306,174,73.86000061035156
1568090175.1068745,175,73.91999816894531
1568090195.7120507,176,73.86000061035156
1568090216.4316278,177,74.01000213623047
1568090237.2269793,178,73.86000061035156
1568090258.1122274,179,73.94999694824219
1568090278.6657317,180,73.94000244140625
1568090299.2636545,181,73.83999633789062
1568090320.0422819,182,74.05000305175781
1568090342.9724593,183,73.94000244140625
1568090363.8155258,184,73.97000122070312
1568090384.6341283,185,73.87000274658203
1568090405.3766096,186,74.05999755859375
1568090427.526209,187,73.87999725341797
1568090448.462681,188,74.0
1568090469.0851173,189,73.80999755859375
1568090489.927781,190,73.86000061035156
1568090510.7495084,191,73.8499984741211
1568090531.6729689,192,73.86000061035156
1568090552.5757294,193,74.0199966430664
1568090573.4453518,194,74.05000305175781
1568090594.2047813,195,73.93000030517578
1568090614.715909,196,74.0999984741211


==> figures/data/run-prune-type-2-seed76-tag-train_BN-L1.csv <==
Wall time,Step,Value
1568081430.2089872,0,12.422425270080566
1568081458.1678224,1,11.802715301513672
1568081486.2175949,2,11.156412124633789
1568081514.096536,3,10.469236373901367
1568081541.864045,4,9.760064125061035
1568081569.5702293,5,9.1000337600708
1568081597.161827,6,8.487198829650879
1568081622.1703212,7,7.885802745819092
1568081650.016298,8,7.32781457901001
1568081674.7911768,9,6.830689430236816
1568081702.7944388,10,6.368254661560059
1568081730.1509578,11,5.965297698974609
1568081757.638884,12,5.67852258682251
1568081785.6477556,13,5.382587432861328
1568081813.3624177,14,5.1927490234375
1568081840.4047537,15,5.0729804039001465
1568081867.1278408,16,5.024238109588623
1568081894.2700825,17,5.006362438201904
1568081921.1689222,18,5.009820461273193
1568081945.7448225,19,5.035217761993408
1568081972.4880974,20,5.08357572555542
1568081999.5874848,21,5.103938102722168
1568082026.1680887,22,5.167420387268066
1568082050.4991815,23,5.195085525512695
1568082075.2162228,24,5.249704360961914
1568082101.8653584,25,5.289926528930664
1568082126.4875233,26,5.327360153198242
1568082151.3328333,27,5.359159469604492
1568082178.5589814,28,5.423086166381836
1568082203.091904,29,5.448536396026611
1568082227.6299548,30,5.486889839172363
1568082252.0129485,31,5.509072780609131
1568082279.6540008,32,5.523647308349609
1568082304.2012851,33,5.53638219833374
1568082329.050331,34,5.575697898864746
1568082353.7212808,35,5.579559803009033
1568082378.321084,36,5.578029155731201
1568082405.623249,37,5.604963302612305
1568082430.3358228,38,5.613317012786865
1568082457.052354,39,5.625560760498047
1568082483.9699628,40,5.664585113525391
1568082508.7114847,41,5.667137145996094
1568082533.7443814,42,5.653906345367432
1568082558.421765,43,5.680437088012695
1568082583.7792745,44,5.735681533813477
1568082610.8622563,45,5.736680030822754
1568082635.390232,46,5.712804794311523
1568082660.2644734,47,5.7223076820373535
1568082685.3781953,48,5.74022102355957
1568082710.6350734,49,5.722628116607666
1568082735.0506518,50,5.748165607452393
1568082759.8048375,51,5.730238914489746
1568082784.5093737,52,5.7765984535217285
1568082809.8370683,53,5.736710548400879
1568082834.4802423,54,5.7272796630859375
1568082859.4018955,55,5.743467330932617
1568082887.1046283,56,5.730154991149902
1568082914.1643813,57,5.74817419052124
1568082938.5431414,58,5.792744159698486
1568082963.160409,59,5.750464916229248
1568082988.175436,60,5.742663860321045
1568083012.9452295,61,5.763068199157715
1568083038.2294614,62,5.747159004211426
1568083062.6813316,63,5.691329479217529
1568083087.1076877,64,5.689303874969482
1568083111.8878648,65,5.677483558654785
1568083136.8604946,66,5.64982271194458
1568083161.6646984,67,5.633361339569092
1568083186.1378903,68,5.62554931640625
1568083211.1366017,69,5.641889572143555
1568083235.6152759,70,5.631032466888428
1568083260.324521,71,5.645709037780762
1568083285.157278,72,5.635838031768799
1568083309.8605847,73,5.6175856590271
1568083334.830598,74,5.6481804847717285
1568083359.5315783,75,5.665992259979248
1568083384.0267808,76,5.6031975746154785
1568083408.9466813,77,5.624401092529297
1568083433.6456661,78,5.617138385772705
1568083458.339823,79,5.6301069259643555
1568083483.2132628,80,5.620275497436523
1568083508.025786,81,5.655969142913818
1568083532.9436703,82,5.575331211090088
1568083557.6712172,83,5.5546183586120605
1568083582.198046,84,5.598782062530518
1568083609.377357,85,5.58955717086792
1568083634.0079718,86,5.565496444702148
1568083658.4644046,87,5.57916259765625
1568083683.7425146,88,5.581153392791748
1568083708.6214669,89,5.578550815582275
1568083736.0947068,90,5.557484149932861
1568083760.5426385,91,5.560149192810059
1568083785.7909138,92,5.580079555511475
1568083810.8115222,93,5.601024150848389
1568083835.5925877,94,5.582989692687988
1568083860.7847111,95,5.5740461349487305
1568083886.059566,96,5.612877368927002
1568083911.2849672,97,5.581212043762207
1568083936.56965,98,5.606380939483643
1568083961.3127124,99,5.5928120613098145
1568083989.2911015,100,5.522088527679443
1568084016.1605074,101,5.417542934417725
1568084043.6052434,102,5.311454772949219
1568084072.1253645,103,5.213723182678223
1568084096.6863573,104,5.116939544677734
1568084125.18322,105,5.021424770355225
1568084149.8991017,106,4.926278591156006
1568084174.5528767,107,4.839168548583984
1568084199.6483042,108,4.757016658782959
1568084227.273608,109,4.673117637634277
1568084252.0663724,110,4.591094970703125
1568084276.7954826,111,4.514721393585205
1568084302.2484174,112,4.43987512588501
1568084326.9999316,113,4.361675262451172
1568084351.8173332,114,4.287574291229248
1568084377.1958547,115,4.21980094909668
1568084402.184001,116,4.149518013000488
1568084427.015858,117,4.076852798461914
1568084452.2388976,118,4.016668319702148
1568084477.0946717,119,3.9603726863861084
1568084502.181056,120,3.9009604454040527
1568084527.3261473,121,3.8478896617889404
1568084552.362234,122,3.798384189605713
1568084577.4524136,123,3.751239776611328
1568084602.1523874,124,3.708183765411377
1568084627.6367695,125,3.667052984237671
1568084652.910118,126,3.6289870738983154
1568084677.979437,127,3.5998446941375732
1568084703.0452206,128,3.5666937828063965
1568084728.3208556,129,3.5313262939453125
1568084753.7079194,130,3.504054307937622
1568084778.8972902,131,3.4802606105804443
1568084803.5201359,132,3.4606471061706543
1568084828.6910064,133,3.434786558151245
1568084854.0628688,134,3.4126462936401367
1568084878.562103,135,3.3954761028289795
1568084903.425789,136,3.3816590309143066
1568084928.8101118,137,3.367252826690674
1568084953.4107952,138,3.3527727127075195
1568084978.052062,139,3.3379602432250977
1568085003.2105365,140,3.3315157890319824
1568085027.5505047,141,3.3236424922943115
1568085052.7703493,142,3.323045492172241
1568085077.7754548,143,3.3072586059570312
1568085102.6891208,144,3.303774118423462
1568085127.580666,145,3.3011765480041504
1568085152.2106326,146,3.3041491508483887
1568085177.4832988,147,3.300870418548584
1568085202.1351862,148,3.296643018722534
1568085227.3860407,149,3.2929728031158447
1568085252.0717595,150,3.2926223278045654
1568085279.0630145,151,3.2906899452209473
1568085306.392684,152,3.2884013652801514
1568085331.4524496,153,3.2862191200256348
1568085358.9813154,154,3.284306287765503
1568085385.9438245,155,3.2814371585845947
1568085411.0185988,156,3.2793784141540527
1568085436.033445,157,3.2774465084075928
1568085463.8087914,158,3.275172472000122
1568085488.9350033,159,3.272911548614502
1568085514.1659515,160,3.27028489112854
1568085539.2493773,161,3.267920970916748
1568085564.6776903,162,3.265730857849121
1568085589.544517,163,3.2633907794952393
1568085614.4594812,164,3.2610185146331787
1568085639.7138152,165,3.2584726810455322
1568085665.2113276,166,3.2567906379699707
1568085689.8702888,167,3.25447940826416
1568085714.7166898,168,3.2531416416168213
1568085739.8876102,169,3.251668691635132
1568085764.602827,170,3.2503700256347656
1568085789.6587784,171,3.248809576034546
1568085815.0225015,172,3.2473387718200684
1568085839.8147583,173,3.246903419494629
1568085864.8711243,174,3.24617338180542
1568085889.810102,175,3.2458736896514893
1568085914.6423342,176,3.2455852031707764
1568085939.546515,177,3.244570732116699
1568085964.6058822,178,3.244255542755127
1568085989.2675998,179,3.24359130859375
1568086013.9632678,180,3.2431185245513916
1568086039.2311006,181,3.2427895069122314
1568086064.4763634,182,3.242279052734375
1568086089.1525989,183,3.241894006729126
1568086113.9087477,184,3.2411868572235107
1568086139.1654978,185,3.2404987812042236
1568086163.5955005,186,3.2397518157958984
1568086188.718032,187,3.2393691539764404
1568086213.6852813,188,3.2392361164093018
1568086238.891915,189,3.2387094497680664
1568086263.5376716,190,3.2385690212249756
1568086288.648431,191,3.237699031829834
1568086313.9913962,192,3.2369017601013184
1568086338.9521215,193,3.236384391784668
1568086363.6077278,194,3.2356605529785156
1568086388.3635845,195,3.235252618789673
1568086413.5790613,196,3.234140396118164
1568086438.4877613,197,3.2339229583740234
1568086463.8109686,198,3.233410358428955
1568086488.7254755,199,3.2326653003692627


==> figures/data/run-prune-type-2-seed76-tag-train_model_sparsity.csv <==
Wall time,Step,Value
1568081430.2091775,0,0.0
1568081458.167978,1,0.0
1568081486.2177727,2,0.0
1568081514.096652,3,0.0
1568081541.8641953,4,0.0
1568081569.570365,5,0.0
1568081597.1619356,6,0.0
1568081622.1704543,7,0.0
1568081650.0164165,8,0.0004734848625957966
1568081674.7912815,9,0.0004734848625957966
1568081702.794606,10,0.0011837121564894915
1568081730.1510677,11,0.0011837121564894915
1568081757.6389947,12,0.0018939394503831863
1568081785.647864,13,0.0021306818816810846
1568081813.3625278,14,0.0035511364694684744
1568081840.4048676,15,0.006155303213745356
1568081867.1279461,16,0.007575757801532745
1568081894.2702303,17,0.009706439450383186
1568081921.169026,18,0.013967803679406643
1568081945.7449274,19,0.017045455053448677
1568081972.488229,20,0.02083333395421505
1568081999.5875945,21,0.024147728458046913
1568082026.1681952,22,0.026751894503831863
1568082050.499315,23,0.03172348439693451
1568082075.2163308,24,0.03432765230536461
1568082101.8654685,25,0.0364583358168602
1568082126.487652,26,0.038825757801532745
1568082151.3329444,27,0.04119318351149559
1568082178.559097,28,0.04285037890076637
1568082203.0920646,29,0.04498106241226196
1568082227.630059,30,0.046638257801532745
1568082252.013053,31,0.04900568351149559
1568082279.6541383,32,0.051846593618392944
1568082304.2014,33,0.05350378900766373
1568082329.0504866,34,0.056581441313028336
1568082353.7213902,35,0.05800189450383186
1568082378.3212008,36,0.059659093618392944
1568082405.6233838,37,0.06297348439693451
1568082430.335934,38,0.06534091383218765
1568082457.0524678,39,0.06818182021379471
1568082483.970114,40,0.0703125
1568082508.7115965,41,0.07220644503831863
1568082533.7444844,42,0.07623106241226196
1568082558.4218733,43,0.07788825780153275
1568082583.7793794,44,0.0807291716337204
1568082610.8623633,45,0.08404356241226196
1568082635.3903353,46,0.08475378900766373
1568082660.264621,47,0.08783144503831863
1568082685.3783247,48,0.08972538262605667
1568082710.6351867,49,0.09303977340459824
1568082735.0507615,50,0.09493371844291687
1568082759.8049505,51,0.09872159361839294
1568082784.5094807,52,0.09943182021379471
1568082809.8371894,53,0.10345644503831863
1568082834.4804513,54,0.10748106241226196
1568082859.402005,55,0.11055871844291687
1568082887.1047373,56,0.11316288262605667
1568082914.1645093,57,0.11671401560306549
1568082938.5432568,58,0.11931818723678589
1568082963.1605248,59,0.12476325780153275
1568082988.1755354,60,0.12594696879386902
1568083012.9453924,61,0.13139204680919647
1568083038.2295928,62,0.13210228085517883
1568083062.681439,63,0.1349431872367859
1568083087.1077938,64,0.14086174964904785
1568083111.8879628,65,0.14157196879386902
1568083136.860668,66,0.14464962482452393
1568083161.6648297,67,0.15222539007663727
1568083186.1379972,68,0.15530303120613098
1568083211.136706,69,0.15743371844291687
1568083235.6153798,70,0.1593276560306549
1568083260.324633,71,0.16500946879386902
1568083285.1574268,72,0.1671401560306549
1568083309.8607194,73,0.17163826525211334
1568083334.8307426,74,0.17518940567970276
1568083359.5316806,75,0.17613637447357178
1568083384.026887,76,0.18134470283985138
1568083408.9468315,77,0.18584281206130981
1568083433.645819,78,0.1870265156030655
1568083458.3399367,79,0.19341856241226196
1568083483.2133846,80,0.1979166716337204
1568083508.0258923,81,0.1974431872367859
1568083532.9438345,82,0.20217803120613098
1568083557.6713283,83,0.20454546809196472
1568083582.1981504,84,0.2109375
1568083609.3774793,85,0.21377842128276825
1568083634.008086,86,0.21590909361839294
1568083658.464536,87,0.21756629645824432
1568083683.742687,88,0.22230114042758942
1568083708.621591,89,0.22514204680919647
1568083736.094812,90,0.22679924964904785
1568083760.5427465,91,0.2286931872367859
1568083785.7910488,92,0.2339015156030655
1568083810.8116305,93,0.23555871844291687
1568083835.592747,94,0.23816289007663727
1568083860.7848873,95,0.2395833432674408
1568083886.0596719,96,0.2426609992980957
1568083911.2850678,97,0.24573864042758942
1568083936.5697536,98,0.24763257801532745
1568083961.3128166,99,0.24928978085517883
1568083989.291255,100,0.2521306872367859
1568084016.1606185,101,0.2556818127632141
1568084043.605372,102,0.26065340638160706
1568084072.1254854,103,0.2651515305042267
1568084096.686461,104,0.2691761553287506
1568084125.1833277,105,0.272490531206131
1568084149.8992093,106,0.2755681872367859
1568084174.5530403,107,0.28101328015327454
1568084199.6484013,108,0.28148674964904785
1568084227.2737222,109,0.28456440567970276
1568084252.0664878,110,0.28669509291648865
1568084276.7955928,111,0.29095643758773804
1568084302.2485757,112,0.29024621844291687
1568084327.0000713,113,0.2928503751754761
1568084351.817443,114,0.29450759291648865
1568084377.19596,115,0.29545456171035767
1568084402.1841283,116,0.2990056872367859
1568084427.0159485,117,0.30018940567970276
1568084452.239059,118,0.3011363744735718
1568084477.094819,119,0.30492424964904785
1568084502.1811886,120,0.30445078015327454
1568084527.326249,121,0.30587121844291687
1568084552.362404,122,0.3072916865348816
1568084577.452561,123,0.3089488744735718
1568084602.1524947,124,0.3089488744735718
1568084627.636867,125,0.3113163113594055
1568084652.9102614,126,0.3120265305042267
1568084677.979543,127,0.31273674964904785
1568084703.0453587,128,0.31273674964904785
1568084728.3209653,129,0.3129734992980957
1568084753.7080371,130,0.3139204680919647
1568084778.8974245,131,0.3141572177410126
1568084803.520242,132,0.31534090638160706
1568084828.691139,133,0.31534090638160706
1568084854.0629811,134,0.3155776560306549
1568084878.562207,135,0.31581440567970276
1568084903.425923,136,0.31581440567970276
1568084928.810214,137,0.3167613744735718
1568084953.410946,138,0.3160511553287506
1568084978.0521889,139,0.31581440567970276
1568085003.2106464,140,0.3172348439693451
1568085027.550651,141,0.31747159361839294
1568085052.7705054,142,0.31699812412261963
1568085077.7755635,143,0.31794509291648865
1568085102.6892674,144,0.3181818127632141
1568085127.5807738,145,0.3181818127632141
1568085152.2107375,146,0.31841856241226196
1568085177.4834697,147,0.31841856241226196
1568085202.135331,148,0.31841856241226196
1568085227.386201,149,0.31889206171035767
1568085252.0718727,150,0.31889206171035767
1568085279.0631278,151,0.31889206171035767
1568085306.392788,152,0.31889206171035767
1568085331.452557,153,0.31889206171035767
1568085358.981446,154,0.31889206171035767
1568085385.9439285,155,0.31889206171035767
1568085411.0187323,156,0.31889206171035767
1568085436.0335429,157,0.31889206171035767
1568085463.8088934,158,0.3186553120613098
1568085488.935109,159,0.3186553120613098
1568085514.1660602,160,0.3186553120613098
1568085539.2494886,161,0.3186553120613098
1568085564.6778004,162,0.3186553120613098
1568085589.5447083,163,0.3186553120613098
1568085614.4596255,164,0.31889206171035767
1568085639.7139695,165,0.31889206171035767
1568085665.2114835,166,0.3186553120613098
1568085689.870398,167,0.31889206171035767
1568085714.7168462,168,0.3186553120613098
1568085739.8877716,169,0.3186553120613098
1568085764.6029313,170,0.3186553120613098
1568085789.6588905,171,0.31889206171035767
1568085815.0226088,172,0.3191288113594055
1568085839.8149023,173,0.3191288113594055
1568085864.8712304,174,0.31889206171035767
1568085889.810236,175,0.3191288113594055
1568085914.6424696,176,0.3191288113594055
1568085939.5466478,177,0.3191288113594055
1568085964.6060178,178,0.3191288113594055
1568085989.2677035,179,0.3191288113594055
1568086013.9633794,180,0.3191288113594055
1568086039.2312136,181,0.3191288113594055
1568086064.4764776,182,0.3191288113594055
1568086089.1526978,183,0.31889206171035767
1568086113.9088585,184,0.3191288113594055
1568086139.1656423,185,0.3191288113594055
1568086163.5956614,186,0.3191288113594055
1568086188.71817,187,0.3191288113594055
1568086213.6854303,188,0.3191288113594055
1568086238.892055,189,0.3191288113594055
1568086263.5377808,190,0.3191288113594055
1568086288.6485386,191,0.3191288113594055
1568086313.9915023,192,0.3191288113594055
1568086338.952246,193,0.3191288113594055
1568086363.60788,194,0.3191288113594055
1568086388.36369,195,0.3191288113594055
1568086413.5791717,196,0.3191288113594055
1568086438.4879158,197,0.3191288113594055
1568086463.8110716,198,0.31889206171035767
1568086488.72565,199,0.31889206171035767


==> figures/data/run-prune-type-2-seed76-tag-train_sparse_penalty.csv <==
Wall time,Step,Value
1568081430.209251,0,1.9999999494757503e-05
1568081458.168099,1,2.9999999242136255e-05
1568081486.2178917,2,3.9999998989515007e-05
1568081514.0967193,3,4.999999873689376e-05
1568081541.864296,4,5.999999848427251e-05
1568081569.570455,5,7.000000186963007e-05
1568081597.1620076,6,7.999999797903001e-05
1568081622.1705415,7,9.000000136438757e-05
1568081650.0164926,8,9.999999747378752e-05
1568081674.791352,9,0.00011000000085914508
1568081702.794731,10,0.00011999999696854502
1568081730.1511385,11,0.00013000000035390258
1568081757.6390681,12,0.00014000000373926014
1568081785.647936,13,0.0001500000071246177
1568081813.362599,14,0.00015999999595806003
1568081840.4049387,15,0.00015999999595806003
1568081867.1280296,16,0.00016999999934341758
1568081894.2703257,17,0.00016999999934341758
1568081921.169096,18,0.00016999999934341758
1568081945.7449973,19,0.00016999999934341758
1568081972.4883008,20,0.00016999999934341758
1568081999.5876677,21,0.00016999999934341758
1568082026.1682656,22,0.00016999999934341758
1568082050.4994113,23,0.00016999999934341758
1568082075.2164023,24,0.00016999999934341758
1568082101.8655398,25,0.00016999999934341758
1568082126.4877396,26,0.00016999999934341758
1568082151.333017,27,0.00016999999934341758
1568082178.5591745,28,0.00016999999934341758
1568082203.0921636,29,0.00016999999934341758
1568082227.6301296,30,0.00016999999934341758
1568082252.0131216,31,0.00016999999934341758
1568082279.654231,32,0.00016999999934341758
1568082304.201471,33,0.00016999999934341758
1568082329.0505867,34,0.00016999999934341758
1568082353.721462,35,0.00018000000272877514
1568082378.3212824,36,0.00018000000272877514
1568082405.6234732,37,0.00018000000272877514
1568082430.3360214,38,0.00018000000272877514
1568082457.052541,39,0.00018000000272877514
1568082483.970212,40,0.00018000000272877514
1568082508.7116694,41,0.00018000000272877514
1568082533.7445526,42,0.00018000000272877514
1568082558.4219456,43,0.00018000000272877514
1568082583.77945,44,0.00018000000272877514
1568082610.8624334,45,0.00018000000272877514
1568082635.390405,46,0.0001900000061141327
1568082660.2647173,47,0.0001900000061141327
1568082685.37841,48,0.0001900000061141327
1568082710.6352575,49,0.0001900000061141327
1568082735.0508342,50,0.0001900000061141327
1568082759.8050206,51,0.0001900000061141327
1568082784.5095508,52,0.00019999999494757503
1568082809.8372672,53,0.00019999999494757503
1568082834.4805822,54,0.00019999999494757503
1568082859.4020777,55,0.00019999999494757503
1568082887.1048057,56,0.00019999999494757503
1568082914.1645932,57,0.00019999999494757503
1568082938.5433266,58,0.00019999999494757503
1568082963.1606014,59,0.00019999999494757503
1568082988.1756012,60,0.0002099999983329326
1568083012.9455144,61,0.0002099999983329326
1568083038.2296767,62,0.00022000000171829015
1568083062.6815083,63,0.00022000000171829015
1568083087.1078644,64,0.00022000000171829015
1568083111.8880394,65,0.0002300000051036477
1568083136.8607872,66,0.0002300000051036477
1568083161.6649184,67,0.0002300000051036477
1568083186.1380665,68,0.0002300000051036477
1568083211.1367762,69,0.0002300000051036477
1568083235.6154482,70,0.0002300000051036477
1568083260.324705,71,0.0002300000051036477
1568083285.157525,72,0.0002300000051036477
1568083309.8608155,73,0.0002300000051036477
1568083334.830841,74,0.0002300000051036477
1568083359.5317502,75,0.00023999999393709004
1568083384.0269573,76,0.00023999999393709004
1568083408.9469295,77,0.00023999999393709004
1568083433.645923,78,0.00023999999393709004
1568083458.3400202,79,0.00023999999393709004
1568083483.2134628,80,0.00023999999393709004
1568083508.025964,81,0.0002500000118743628
1568083532.943961,82,0.0002500000118743628
1568083557.671395,83,0.0002500000118743628
1568083582.1982186,84,0.0002500000118743628
1568083609.3775501,85,0.0002500000118743628
1568083634.0081573,86,0.0002500000118743628
1568083658.4646177,87,0.0002500000118743628
1568083683.7428124,88,0.0002500000118743628
1568083708.6216712,89,0.0002500000118743628
1568083736.0948813,90,0.0002500000118743628
1568083760.5428152,91,0.0002500000118743628
1568083785.7911196,92,0.0002500000118743628
1568083810.811701,93,0.0002500000118743628
1568083835.5928502,94,0.0002500000118743628
1568083860.7850056,95,0.0002500000118743628
1568083886.0597434,96,0.0002500000118743628
1568083911.2851326,97,0.0002500000118743628
1568083936.5698223,98,0.0002500000118743628
1568083961.3128865,99,0.0002500000118743628
1568083989.291358,100,0.0002500000118743628
1568084016.1606898,101,0.0002500000118743628
1568084043.6054535,102,0.0002500000118743628
1568084072.1255689,103,0.0002500000118743628
1568084096.6865308,104,0.0002500000118743628
1568084125.183399,105,0.0002500000118743628
1568084149.8992798,106,0.0002500000118743628
1568084174.5531502,107,0.0002500000118743628
1568084199.6484647,108,0.0002500000118743628
1568084227.273792,109,0.0002500000118743628
1568084252.0665603,110,0.0002500000118743628
1568084276.7956662,111,0.0002500000118743628
1568084302.248678,112,0.00026000000070780516
1568084327.0001624,113,0.00026000000070780516
1568084351.8175135,114,0.00026000000070780516
1568084377.1960409,115,0.00026000000070780516
1568084402.1842122,116,0.00026000000070780516
1568084427.016031,117,0.0002500000118743628
1568084452.23917,118,0.00023999999393709004
1568084477.094916,119,0.0002300000051036477
1568084502.1812718,120,0.0002300000051036477
1568084527.3263204,121,0.00022000000171829015
1568084552.3625128,122,0.0002099999983329326
1568084577.4526606,123,0.00019999999494757503
1568084602.1525643,124,0.00019999999494757503
1568084627.6369312,125,0.0001900000061141327
1568084652.9103549,126,0.00018000000272877514
1568084677.9796183,127,0.00016999999934341758
1568084703.0454528,128,0.00016999999934341758
1568084728.321034,129,0.00015999999595806003
1568084753.708108,130,0.0001500000071246177
1568084778.897508,131,0.00014000000373926014
1568084803.5203128,132,0.00013000000035390258
1568084828.6912308,133,0.00013000000035390258
1568084854.0630531,134,0.00011999999696854502
1568084878.5622754,135,0.00011000000085914508
1568084903.4260147,136,0.00011000000085914508
1568084928.810285,137,9.999999747378752e-05
1568084953.411047,138,9.999999747378752e-05
1568084978.0522752,139,9.999999747378752e-05
1568085003.2107198,140,9.000000136438757e-05
1568085027.5507483,141,7.999999797903001e-05
1568085052.7706099,142,7.999999797903001e-05
1568085077.7756326,143,7.000000186963007e-05
1568085102.689365,144,5.999999848427251e-05
1568085127.580843,145,5.999999848427251e-05
1568085152.2108088,146,4.999999873689376e-05
1568085177.4835546,147,4.999999873689376e-05
1568085202.1354227,148,4.999999873689376e-05
1568085227.3862722,149,3.9999998989515007e-05
1568085252.0719488,150,3.9999998989515007e-05
1568085279.063202,151,3.9999998989515007e-05
1568085306.392859,152,3.9999998989515007e-05
1568085331.452627,153,3.9999998989515007e-05
1568085358.9815319,154,3.9999998989515007e-05
1568085385.9440086,155,3.9999998989515007e-05
1568085411.0188217,156,3.9999998989515007e-05
1568085436.0336056,157,3.9999998989515007e-05
1568085463.8089633,158,3.9999998989515007e-05
1568085488.9351778,159,3.9999998989515007e-05
1568085514.1661313,160,3.9999998989515007e-05
1568085539.24956,161,3.9999998989515007e-05
1568085564.6778724,162,3.9999998989515007e-05
1568085589.5448523,163,3.9999998989515007e-05
1568085614.4597232,164,2.9999999242136255e-05
1568085639.7140737,165,2.9999999242136255e-05
1568085665.2115963,166,2.9999999242136255e-05
1568085689.870468,167,1.9999999494757503e-05
1568085714.7169492,168,1.9999999494757503e-05
1568085739.8878982,169,1.9999999494757503e-05
1568085764.6030009,170,1.9999999494757503e-05
1568085789.658964,171,9.999999747378752e-06
1568085815.022677,172,2.371692252312041e-20
1568085839.8149955,173,2.371692252312041e-20
1568085864.8712993,174,2.371692252312041e-20
1568085889.8103263,175,-9.999999747378752e-06
1568085914.6425574,176,-9.999999747378752e-06
1568085939.5467389,177,-9.999999747378752e-06
1568085964.6061025,178,-9.999999747378752e-06
1568085989.2677722,179,-9.999999747378752e-06
1568086013.9634492,180,-9.999999747378752e-06
1568086039.2312827,181,-9.999999747378752e-06
1568086064.4765565,182,-9.999999747378752e-06
1568086089.1527631,183,-9.999999747378752e-06
1568086113.9089298,184,-9.999999747378752e-06
1568086139.1657116,185,-9.999999747378752e-06
1568086163.5957878,186,-9.999999747378752e-06
1568086188.7182589,187,-9.999999747378752e-06
1568086213.6855273,188,-9.999999747378752e-06
1568086238.892139,189,-9.999999747378752e-06
1568086263.537848,190,-9.999999747378752e-06
1568086288.6486077,191,-9.999999747378752e-06
1568086313.9915721,192,-9.999999747378752e-06
1568086338.9523246,193,-9.999999747378752e-06
1568086363.6079817,194,-9.999999747378752e-06
1568086388.3637593,195,-9.999999747378752e-06
1568086413.579243,196,-9.999999747378752e-06
1568086438.488028,197,-9.999999747378752e-06
1568086463.8111408,198,-9.999999747378752e-06
1568086488.7257745,199,-9.999999747378752e-06


==> figures/network_slimming_remain.txt <==
64 42
64 64
128 127
128 128
256 255
256 256
256 255
512 490
512 435
512 36
512 2
512 1
512 443

==> figures/ours_remain.txt <==
64 44
64 64
128 122
128 128
256 252
256 252
256 249
512 379
512 320
512 179
512 203
512 225
512 77

==> figures/run-prune-type-1-seed191-tag-retrain_acc1_epoch.csv <==
Wall time,Step,Value
1568133543.5424259,-1,63.52000045776367
1568133562.9334598,0,53.029998779296875
1568133586.1181707,1,60.13999938964844
1568133609.1087098,2,59.11000061035156
1568133630.2437747,3,55.709999084472656
1568133651.5120907,4,58.310001373291016
1568133673.0497916,5,60.25
1568133696.1270616,6,59.720001220703125
1568133717.2814875,7,58.029998779296875
1568133738.6470242,8,60.65999984741211
1568133761.795887,9,62.70000076293945
1568133784.9345796,10,62.439998626708984
1568133806.326777,11,62.45000076293945
1568133827.8343287,12,62.27000045776367
1568133849.222121,13,60.209999084472656
1568133870.7644775,14,61.630001068115234
1568133892.261014,15,62.13999938964844
1568133913.5408368,16,60.189998626708984
1568133934.6679437,17,62.189998626708984
1568133955.9720619,18,60.22999954223633
1568133977.2744098,19,61.650001525878906
1568133998.7628725,20,61.47999954223633
1568134020.1296427,21,61.279998779296875
1568134041.455374,22,63.869998931884766
1568134064.3356748,23,62.36000061035156
1568134085.699531,24,62.849998474121094
1568134107.1049666,25,63.36000061035156
1568134128.4940286,26,62.13999938964844
1568134149.695062,27,61.83000183105469
1568134170.819402,28,62.130001068115234
1568134192.4115,29,59.689998626708984
1568134213.6035173,30,62.81999969482422
1568134234.8276756,31,61.869998931884766
1568134256.2593203,32,60.130001068115234
1568134277.4753325,33,64.26000213623047
1568134300.5732355,34,59.9900016784668
1568134321.6992593,35,62.52000045776367
1568134342.97195,36,63.310001373291016
1568134364.1483972,37,63.04999923706055
1568134385.3201249,38,61.02000045776367
1568134406.4370542,39,62.150001525878906
1568134427.6911366,40,61.970001220703125
1568134449.0110047,41,61.36000061035156
1568134470.6950026,42,61.70000076293945
1568134491.902265,43,62.45000076293945
1568134513.247633,44,62.0099983215332
1568134534.5075696,45,61.68000030517578
1568134555.8814368,46,60.33000183105469
1568134577.2441359,47,62.31999969482422
1568134598.840516,48,62.16999816894531
1568134620.1565287,49,62.56999969482422
1568134641.5422256,50,62.400001525878906
1568134663.3713052,51,59.439998626708984
1568134685.2141232,52,61.540000915527344
1568134706.9475904,53,61.27000045776367
1568134728.6605234,54,62.560001373291016
1568134750.2288265,55,63.43000030517578
1568134771.2400734,56,63.209999084472656
1568134792.6535347,57,62.15999984741211
1568134814.1249914,58,63.060001373291016
1568134835.2194657,59,64.33999633789062
1568134858.3202124,60,61.630001068115234
1568134879.9376724,61,62.40999984741211
1568134901.2851026,62,61.290000915527344
1568134922.5414689,63,63.849998474121094
1568134943.6877823,64,63.560001373291016
1568134965.2320933,65,60.81999969482422
1568134986.7033787,66,63.060001373291016
1568135009.0637696,67,64.38999938964844
1568135033.9739938,68,61.65999984741211
1568135055.7746212,69,62.5099983215332
1568135077.3585033,70,61.0099983215332
1568135098.7634509,71,63.2599983215332
1568135119.8172948,72,62.02000045776367
1568135141.107309,73,62.54999923706055
1568135162.4251163,74,62.970001220703125
1568135183.6332254,75,63.790000915527344
1568135204.8904803,76,62.25
1568135226.0968647,77,61.970001220703125
1568135247.34193,78,65.13999938964844
1568135269.9124491,79,63.619998931884766
1568135291.207937,80,63.709999084472656
1568135312.3453162,81,63.619998931884766
1568135333.748553,82,61.459999084472656
1568135354.7778363,83,61.849998474121094
1568135376.2511327,84,61.869998931884766
1568135397.744872,85,62.04999923706055
1568135419.0271864,86,63.36000061035156
1568135440.2636495,87,63.84000015258789
1568135461.7826254,88,62.79999923706055
1568135482.9602265,89,64.16000366210938
1568135504.1579099,90,60.5099983215332
1568135525.459674,91,62.40999984741211
1568135546.8366277,92,62.06999969482422
1568135568.1950262,93,62.060001373291016
1568135589.52004,94,62.220001220703125
1568135610.7069705,95,63.880001068115234
1568135631.9332278,96,63.45000076293945
1568135653.1950176,97,61.45000076293945
1568135674.5140967,98,62.61000061035156
1568135695.922747,99,62.81999969482422
1568135717.043889,100,72.01000213623047
1568135740.6333704,101,72.36000061035156
1568135764.9807305,102,72.72000122070312
1568135787.898758,103,72.88999938964844
1568135810.8960643,104,72.54000091552734
1568135832.1654725,105,73.12000274658203
1568135854.8546164,106,73.2300033569336
1568135877.8577635,107,73.05999755859375
1568135898.9455671,108,73.31999969482422
1568135921.9642131,109,72.98999786376953
1568135943.42299,110,73.13999938964844
1568135964.4871764,111,72.6500015258789
1568135985.6823878,112,73.02999877929688
1568136006.7305343,113,72.63999938964844
1568136027.7402585,114,72.94999694824219
1568136049.253011,115,72.97000122070312
1568136070.4046087,116,72.87999725341797
1568136091.6025596,117,73.05999755859375
1568136112.820576,118,72.91000366210938
1568136134.1551516,119,73.05999755859375
1568136155.419382,120,73.02999877929688
1568136176.7291212,121,72.83999633789062
1568136197.7995543,122,73.19000244140625
1568136219.057708,123,72.80000305175781
1568136240.3096483,124,72.56999969482422
1568136261.155402,125,73.08000183105469
1568136282.44173,126,72.79000091552734
1568136303.461404,127,72.86000061035156
1568136324.606604,128,72.98999786376953
1568136345.9229114,129,72.72000122070312
1568136367.1249707,130,72.47000122070312
1568136388.2448444,131,72.52999877929688
1568136409.3872674,132,72.81999969482422
1568136430.4614706,133,72.20999908447266
1568136451.5116057,134,72.75
1568136472.59628,135,72.66000366210938
1568136493.6567857,136,72.37999725341797
1568136514.9741862,137,72.55999755859375
1568136536.2707515,138,72.44000244140625
1568136557.583923,139,72.7699966430664
1568136578.746073,140,72.6500015258789
1568136599.9415364,141,72.58999633789062
1568136621.1862264,142,72.8499984741211
1568136642.549951,143,72.94000244140625
1568136664.0537484,144,72.94000244140625
1568136685.4300563,145,72.94999694824219
1568136706.8466973,146,72.58999633789062
1568136728.1987922,147,72.45999908447266
1568136749.5653536,148,72.55000305175781
1568136770.7617526,149,72.79000091552734
1568136792.1495209,150,72.77999877929688
1568136813.493366,151,72.75
1568136834.8437977,152,72.7300033569336
1568136855.8404763,153,72.80000305175781
1568136876.870746,154,73.08999633789062
1568136898.0639627,155,72.93000030517578
1568136919.1565251,156,73.08000183105469
1568136940.2052739,157,72.98999786376953
1568136961.4769106,158,73.23999786376953
1568136982.7105906,159,72.9800033569336
1568137004.1378555,160,73.30000305175781
1568137025.5152094,161,73.2300033569336
1568137046.604738,162,73.26000213623047
1568137067.8950534,163,73.19000244140625
1568137088.969434,164,73.06999969482422
1568137110.2542195,165,73.05999755859375
1568137131.3834703,166,73.11000061035156
1568137152.5908456,167,73.13999938964844
1568137174.0039341,168,73.23999786376953
1568137195.1540983,169,73.20999908447266
1568137216.1368136,170,72.8499984741211
1568137237.461963,171,73.18000030517578
1568137258.5444052,172,73.0199966430664
1568137280.1051047,173,73.0199966430664
1568137301.111095,174,73.12999725341797
1568137322.4272656,175,73.12999725341797
1568137343.6933596,176,73.18000030517578
1568137364.9522278,177,73.25
1568137386.0330439,178,73.16999816894531
1568137407.21282,179,73.33999633789062
1568137430.3772926,180,73.11000061035156
1568137451.6716385,181,73.1500015258789
1568137472.8865643,182,73.30000305175781
1568137494.2511034,183,73.12999725341797
1568137515.3671846,184,73.18000030517578
1568137536.510507,185,73.33999633789062
1568137558.0788944,186,73.33000183105469
1568137579.2347963,187,73.26000213623047
1568137600.6156561,188,73.25
1568137621.9316018,189,73.30999755859375
1568137643.040929,190,73.16000366210938
1568137664.1838624,191,73.38999938964844
1568137687.4515069,192,73.33999633789062
1568137708.6007013,193,73.27999877929688
1568137730.0567846,194,73.27999877929688
1568137751.453563,195,73.13999938964844
1568137772.592271,196,73.30999755859375

